Analysis of the temporal and structural features of threads in a mailing-list

A link stream is a collection of triplets $(t,u,v)$ indicating that an interaction occurred between $u$ and $v$ at time $t$. Link streams model many real-world situations like email exchanges between individuals, connections between devices, and others. Much work is currently devoted to the generalization of classical graph and network concepts to link streams. In this paper, we generalize the existing notions of intra-community density and inter-community density. We focus on emails exchanges in the Debian mailing-list, and show that threads of emails, like communities in graphs, are dense subsets loosely connected from a link stream perspective.

==> img/DensityCurve/120/max_above.txt <==
929 3.109998829176911e-05 4.955039770951034e-05 2.5395773278640814e-06
2352 0.0001042101554099074 0.0001231052868974792 6.7326372482906044e-06
2626 8.669746594144236e-05 0.0002148215021942511 6.38877958738925e-06
3684 3.46722003498425e-05 6.193828730231005e-05 2.7905211452170308e-06
3812 5.270571007131988e-07 4.166886304285553e-06 5.49709297904039e-07
3982 6.082846853432031e-06 5.484762090046735e-05 4.565855222176769e-06
4029 1.19286381153388e-06 4.400796855895825e-06 2.822782161466484e-07
4473 2.350465041316474e-06 3.875374438121332e-05 2.3984545585646335e-06
5658 9.331016891110454e-06 1.677143558859722e-05 7.488507090381634e-07
5991 0.0001219634764559672 0.0001299692507093253 4.632997197513051e-06
6379 1.5846034645374e-05 2.193777459923799e-05 1.3197766121823223e-06
6624 4.229651220076539e-05 4.477070366595341e-05 3.3982939489086633e-06
7683 1.528771479239283e-05 3.16411059864736e-05 1.8035735329361725e-06
8448 3.890700738896445e-06 1.79402751048273e-05 3.066098975793979e-06
8903 3.203543407558826e-05 3.417825181756921e-05 2.1556675747398726e-06
9117 1.716097550593432e-07 6.817796659739861e-06 1.7988339166000098e-06
9144 5.541179273773044e-05 0.0001205011321318478 5.8581766537608355e-06
10254 1.944226367053607e-05 3.433175599613945e-05 2.6363742330048246e-06
11230 6.23670142524739e-06 1.523871452589434e-05 2.156238555099686e-06
12072 8.271691140015846e-06 3.312837832454701e-05 2.3813004832249166e-06
13555 1.741140366847828e-05 3.438088048359432e-05 4.057887398547652e-06
13597 2.996440866472821e-05 0.0001542528906181649 8.012879010340228e-06
16844 4.584059620279421e-05 6.30841168661022e-05 2.648827113823463e-06
17135 1.044689860642213e-05 5.551100582789157e-05 3.4448723444241686e-06
17435 0.0003726573053771344 0.0005123712226814005 1.1837415619471865e-05
17723 2.432772794605935e-05 2.660845244100241e-05 1.0147548134235998e-06
17851 0.0005683029054486041 0.000856129456742327 7.686820996578378e-06
18232 2.70597892809109e-05 7.954729582982462e-05 4.799884344828337e-06
18546 1.931544143992753e-05 0.0001078832548609215 5.171343026453681e-06
20384 1.957776886916784e-05 2.49126923556903e-05 5.68985825778934e-07
22022 1.117246514681665e-05 3.416448638099414e-05 6.203842935095249e-06
23896 0.000113777162875422 0.0001207721038109844 6.3467899812278696e-06
23967 0.0001336735933892332 0.0001391073587792794 2.966466183751407e-06
24775 8.804660893988581e-05 9.969663136287943e-05 3.300845182802901e-06
26061 9.88883361737242e-06 1.869799547430773e-05 1.0776793374860256e-06
26452 1.838214847988393e-05 1.842046857260831e-05 2.327299057115754e-06
26815 0.0001803860507466958 0.0006407531172281114 1.521679314758487e-05
27697 0.0002598261526832955 0.0007464420186716634 8.543416104575978e-06
28658 2.920772625110114e-05 6.452509307157113e-05 3.777352593664485e-06
28904 2.959195771357982e-06 1.386739712724282e-05 1.3026020900189668e-06
31543 8.060047352778198e-05 0.0001315825525136191 4.124271563177139e-06
31844 1.202319153415022e-05 2.017109874687248e-05 2.2151618754723008e-06
32393 2.508157783189825e-05 6.531935068255692e-05 5.753472068300573e-06
32617 2.496436596803542e-05 3.070399332036446e-05 2.1815173574918106e-06
33122 5.701775708081465e-06 9.150424307565436e-06 1.3941338244602923e-06
33382 1.441900582265671e-05 3.02799122275791e-05 1.5715175206672641e-06
33565 5.241312021352299e-05 7.906267122487672e-05 4.5656316522489455e-06
33780 5.148818003013775e-05 5.987388870288465e-05 2.72544711154569e-06
38261 6.807565823924928e-05 7.707999141690725e-05 5.318902841254945e-06
40567 1.709985239248346e-05 0.0001509058607491552 8.603405940893227e-06
40874 9.680999317005498e-06 2.084192621296747e-05 1.8234040912676255e-06
41179 0.0004226197622763837 0.0005268172740230486 3.8528719512990505e-06
43157 3.26226850832877e-06 1.27428177064058e-05 2.8243331682842416e-06
45705 3.992397809171702e-05 4.425688217675519e-05 5.122567849982749e-06
46789 2.601897247353418e-05 3.506354946220066e-05 3.676523801514385e-06
47009 5.107030593666771e-05 5.441238196462399e-05 1.5623718307046223e-06
48444 6.22259989946612e-05 6.86851505661538e-05 3.430441788265674e-06
48905 1.76892570665339e-05 2.936314146390046e-05 3.075291379507265e-06
49034 6.75280203299858e-05 8.479734394025702e-05 5.101561122272601e-06
49077 2.310011500007251e-05 4.119711461798207e-05 1.206845193564236e-06
50054 7.283677951451009e-06 1.532068338322303e-05 1.6417703795611931e-06
51188 1.959219706177549e-05 2.386475155865554e-05 1.6453798741726626e-06
52526 8.974566079730045e-05 0.0004824599811407199 1.0053741513497809e-05
53107 6.718510049463351e-06 1.218555382680854e-05 1.4681844921142792e-06
53266 0.0001342908269293395 0.0001441888761565494 7.837122005045372e-06
54309 9.109730345908608e-06 2.56708524574823e-05 2.397707050904938e-06
54703 1.996112283001525e-05 0.0001762493215805791 3.7766020247680244e-06
55145 1.715094136157465e-05 3.822862858084069e-05 2.3573879425986767e-06
55696 5.441350467260153e-05 0.0004760493795535872 1.5914442357573708e-05
56349 0.0003159674964236429 0.0003231685920992664 6.280036021871487e-06
56991 3.074173601539215e-05 5.424084722494351e-05 2.771968425520243e-06
58152 1.967480821160912e-05 2.629154921102208e-05 1.8626814060697712e-06
60028 2.001816648608612e-05 2.250836242568289e-05 8.404817760988063e-07
60230 6.568342547110051e-06 1.234023508715524e-05 1.3075559769351836e-06
60549 7.089537909826986e-05 8.1347327419511e-05 3.868855954786394e-06
61151 2.360532835208449e-05 3.822326929141855e-05 2.330497804885524e-06
61699 0.0001640677355749754 0.0001879255837262088 9.229914983836676e-06
62983 4.67520305932821e-06 7.197448001434894e-06 1.0383208223263178e-06
63414 2.552613876609648e-05 6.267036804758635e-05 5.0114283346738135e-06
63783 0.0002266543108587483 0.0002562716589995588 7.299913971007668e-06
64016 4.227254563288276e-05 4.642664301141623e-05 4.619315296169126e-06
64581 4.03204858308385e-05 4.649011271527828e-05 4.008328943851677e-06
64634 3.268052323877965e-06 1.97207368543509e-05 2.672532194597929e-06
64760 1.489190647634534e-05 4.666879230903156e-05 4.514084102445428e-06
64961 0.0001168015643622854 0.0001200895781866612 1.936707162958833e-06
65723 6.242126224245133e-05 0.0001386806989366317 1.9172154082392165e-06
66062 7.154848754546534e-06 1.690760102219534e-05 2.0278416644408318e-06
67571 0.0002961733177560516 0.0003180460877450841 8.33559081141941e-06
69274 5.199731943719454e-06 2.605161774047696e-05 1.7030012714644022e-06
69687 5.699028600575032e-05 7.39255088003497e-05 2.9684067040692377e-06
69738 2.931164532127517e-05 6.426454782074392e-05 4.0209242417441515e-06
70488 6.840789182757791e-05 0.0003010451864333178 1.4915331859734243e-05
71064 7.043498514130493e-05 0.00015208044888418 5.1921943732435735e-06
72053 6.921385394568046e-06 3.62525710526676e-05 2.376369163399875e-06
72784 4.659675510909318e-05 0.0001180250684505309 7.038370013800733e-06
73189 3.298851930801999e-05 4.105920006300203e-05 2.8972736006821175e-06
73197 5.971259032178336e-05 0.0001779214571050641 1.025570112268905e-05
73449 3.705515288956082e-05 3.886904149254632e-05 2.1253549747069006e-06
74129 2.597185181521872e-05 5.705463781182059e-05 4.876136093046841e-06
74238 0.001163173913886358 0.002741675132376366 2.3870348560137964e-05
75171 3.281788221157184e-05 5.558603932099201e-05 1.8951325250310082e-06
75953 0.0002270256411761885 0.0003999137866181878 5.30940346067426e-06
76572 4.57550259894267e-05 0.0001119703161951774 3.5979492134047856e-06
77209 3.877421415053867e-05 4.4760017376257e-05 1.650736271364671e-06
77333 1.094786226567469e-05 2.295428934124968e-05 2.9380435596552115e-06
77463 1.736056213500193e-05 0.0001818567930027808 7.060796340546049e-06
78067 3.373281418532302e-05 3.932670140694552e-05 1.3746020723903287e-06
78385 3.054154356197624e-05 3.341595174250518e-05 2.5509306185427833e-06
78914 0.0002674876755053511 0.0003815767951160313 9.969772909551964e-06
78918 2.145929048357269e-05 2.528537548147569e-05 1.592375260565818e-06
79238 1.894821183018071e-05 2.817445387886836e-05 7.911557026243909e-07
79267 6.729992065141414e-06 0.0001017043716596219 3.996551345951141e-06
80672 0.0001234342835874181 0.0003108059915365706 3.649927259395332e-06
80793 4.074397239940627e-05 4.154796105942019e-05 5.546516484778299e-06
80982 4.950544250458535e-05 0.0003286485506302803 1.6297441808692305e-05
82560 1.461550223984022e-05 4.25958516436968e-05 3.6023595862815675e-06
82856 0.0001072411359839053 0.0001109239513777068 3.4455738376445522e-06
83073 0.0001783160280104761 0.0003746636155187103 8.884644726248587e-06
83560 1.211709108629419e-05 4.058983712183698e-05 1.8711495914713482e-06
84622 1.101069358561034e-05 3.697201833531837e-05 1.976730693330168e-06
84810 0.0001136007167172491 0.0001284628151455839 2.2674606687804197e-06
87168 8.725108900265461e-06 3.998114278973969e-05 2.603738122861336e-06
87230 0.0007313231323132313 0.0008222697269726972 1.084581587768843e-05
87312 2.075292116821306e-05 4.468386921895839e-05 3.1466461424052235e-06
87634 7.754596989717146e-05 0.0001503984924191939 1.0105761609877775e-05
87915 5.08393901052566e-05 8.982879383470145e-05 4.761387752336119e-06
88082 0.000108849342713244 0.0001325650040988332 2.8920703806833577e-06
88358 0.0001562020004269521 0.00038464893194167 7.4390494557817595e-06
88900 0.0005590607778931395 0.0006516881009884457 5.799513214756035e-06
88904 1.951430953272542e-05 3.877614762964112e-05 2.8546329461579543e-06
89844 3.476640283973181e-05 0.0002087477764686375 1.0782581805001628e-05
90506 7.567677671343737e-06 5.212199329458332e-05 5.102379843529281e-06
90549 6.037431364171822e-05 8.93184698876008e-05 7.643185838932082e-06
90875 9.275862289311671e-05 0.0001813173571520022 7.703891022740134e-06
91213 2.211762429068088e-05 2.872312971673069e-05 1.934947882127227e-06
91583 3.494679420475914e-06 1.579595098055113e-05 1.148482980885303e-06
91837 0.0002145369919359203 0.0002233760745410594 3.617479575517752e-06
92484 2.777552101669517e-05 3.333062522003421e-05 2.2876269645527507e-06
92510 2.696852309832934e-05 3.070218027447887e-05 1.5340396487513545e-06
92568 5.025987891295735e-05 5.510235728256768e-05 3.0333005437141235e-06
93518 1.545751383340709e-05 2.869592659727734e-05 3.584030860188343e-06
94012 0.0001669666222034552 0.0003154004244397404 1.0701906020710479e-05
94290 3.772578884624477e-05 7.563576595627191e-05 2.4018618868187936e-06
95152 0.0001131220078866343 0.0001156683716751188 3.0643829947779385e-06
95726 0.0001273011165928625 0.000132656307563626 6.96033545955816e-06
95950 6.225833365210797e-06 1.314807869117086e-05 1.9630215520190455e-06
96352 4.798152925966171e-05 5.265733134636878e-05 2.7150840470587755e-06
96731 0.0001972937868898279 0.0002325389037397971 3.101130194423123e-06
97129 1.929151769723818e-05 4.089482883753382e-05 2.898243250656704e-06
97994 4.341469466379463e-05 0.0002674254349851538 1.310998889202584e-05
98456 9.997989987429611e-06 1.958681514826138e-05 1.8507763852253596e-06
99522 5.458024945448178e-05 8.734614818113215e-05 2.664306314896825e-06
100090 2.809431911256529e-05 4.838226477027085e-05 2.5963633472078297e-06
100222 2.914210499900431e-05 5.441291507041927e-05 3.842570918962753e-06
101234 1.8316444045553e-05 5.320712918109573e-05 2.3339182836690694e-06
101610 1.043337364962801e-05 2.642077953179153e-05 1.7044166928742576e-06
101821 0.0001663432215137233 0.0001667877124121282 3.940020542577424e-06
102407 3.226145900930183e-05 6.539651236875175e-05 1.4515460413963973e-06
103269 1.843853284594145e-05 0.0001122972508229283 5.963678103685387e-06
104074 3.860114469764544e-05 4.790837781965232e-05 1.344539371771438e-06
105221 2.623932256366578e-05 2.645654881064443e-05 2.817496914433792e-06
105422 4.183873913474094e-06 3.113842200168745e-05 3.2060153322529406e-06
106693 0.0002061628961763655 0.0002325389037397971 3.398570713828615e-06
107392 3.066016548517719e-05 3.820728314306696e-05 1.3651845423444187e-06
107564 6.056867168738893e-05 8.012900202727568e-05 5.59475652170768e-06
108356 1.634172539716905e-05 9.745626395353164e-05 7.8491342202435e-06
108838 9.341257141196475e-05 9.788545975116901e-05 3.0524640989997437e-06
109389 1.136813907149777e-05 3.055939236514727e-05 2.192652059983153e-06
109928 1.471619511140262e-05 3.200465849331915e-05 3.407434169721816e-06
111023 2.784326746312333e-05 3.133470035326854e-05 3.7042374909190925e-06
112332 0.000157289998191165 0.000171076106767082 7.69826953330947e-06
112339 3.101073281462714e-05 3.200652660746821e-05 1.4305192491799396e-06
112876 8.52947564305082e-07 1.366800831248167e-05 1.225220509750058e-06
112979 3.450497615670205e-05 3.90368736922859e-05 3.996057144472661e-06
114462 8.622574811015914e-05 0.0001008107270443535 4.402711125546492e-06
114505 3.729593949200017e-05 0.0001121567795781063 5.707000617094915e-06
115165 3.037714490590513e-05 4.022047236755305e-05 4.194001416442432e-06
116262 1.751438938445854e-05 2.18256236944791e-05 1.4706510142031894e-06
119266 4.016481167028768e-05 5.865536830069975e-05 1.3765605833102147e-06
119268 2.327714231179267e-05 4.024129735144434e-05 2.142439444537647e-06
119700 1.241023983781306e-05 1.538214936854241e-05 1.0913656575148557e-06
120284 1.820097583704633e-05 7.69724764349301e-05 3.908447746368549e-06
120922 4.281930303737164e-06 6.879833536693993e-06 6.46859932333563e-07
121302 4.247819324025203e-05 6.87394834022394e-05 3.6218814268818153e-06
121375 0.0003369709345720385 0.0003458243583481138 2.271326800946369e-06
121956 3.521475207590276e-06 1.722301502239564e-05 1.4219720112864495e-06
122028 6.226177089909733e-05 0.000130066628501053 8.362399049549171e-06
122806 8.326979674363051e-05 0.000143219319303658 9.27060317365433e-06
123599 1.717569822290589e-06 1.147108788748746e-05 1.4499555327183989e-06
123953 7.780137464655484e-05 0.0003893839937848804 9.835301979319888e-06
124686 1.84270025379453e-05 2.262268926966208e-05 3.4079107829611244e-06
125300 7.266851750221244e-05 0.0004036036543507973 1.0013598260553111e-05
125401 6.972771327964299e-05 7.494960277988077e-05 2.8461956125250585e-06
125663 3.91770539282832e-05 6.799323409040885e-05 2.468016023534431e-06
125995 1.391803962865382e-05 2.66838232531925e-05 3.812282000781152e-06
126633 0.0009012595101654562 0.001770045861962344 1.7022733179069835e-05
128146 2.499397182698511e-05 0.0002299066872885463 1.353531595874489e-05
128171 8.430266230789004e-06 9.076275242853389e-06 1.607163018177286e-06
128828 2.089805198808393e-05 2.469727251107398e-05 2.38760264227523e-06
128916 4.309705934911435e-05 4.323703987471487e-05 2.792573028303711e-06
129163 3.004485912072861e-05 3.469085303541857e-05 2.9290027859727293e-06
129780 3.154548060704737e-05 5.135693397654883e-05 3.6241398970513755e-06
131943 9.380044705293065e-06 2.192125760775268e-05 2.2683463348721764e-06
132126 1.981171326041536e-05 5.628178761490464e-05 8.026656851084831e-06
132564 2.526215379060302e-05 4.018933708109226e-05 2.843941819644049e-06
132701 3.11744020749682e-05 4.316909932888763e-05 3.199696246965076e-06
133311 4.934446562753619e-05 0.0001086657245073765 5.364128320119416e-06
133533 6.939872162901891e-06 1.029651225481164e-05 1.7904035833164348e-06
134870 8.082140409408905e-06 1.356320417259212e-05 1.583535297784854e-06
134968 5.124644494213357e-05 0.0001189610113515568 7.545634015259604e-06
135241 6.175860721988998e-05 0.0001607741281094985 7.885080582474973e-06
135425 2.072314568141157e-05 2.913523892925201e-05 1.728527433518972e-06
136560 5.715519654153906e-05 8.988322085619694e-05 3.366654554246246e-06
137954 0.001122343203198678 0.001770045861962344 2.2404068924565668e-05
139352 8.202355388373325e-05 0.000107797949682997 4.088199021055243e-06
139465 1.91487732019302e-05 2.668628913554668e-05 2.691919322416464e-06
140282 6.920642520525689e-06 1.682292739242463e-05 1.6956065649224242e-06
140474 0.0002320454318750116 0.0007463858602170863 1.9761463537825443e-05
140995 5.160308626150526e-05 0.0001940517131898684 6.688031616551665e-06
141216 2.529508961707714e-06 4.122553108733822e-05 3.0946235442706137e-06
141759 1.094419602728903e-05 9.768944292370384e-05 6.148780393721887e-06
142131 7.282096502342849e-05 0.0001390427904831449 5.982055348721674e-06
142395 9.038607454713785e-06 1.49551479833186e-05 1.5959420404432867e-06
142876 1.334347897344035e-05 4.154035690942088e-05 2.3771263576052583e-06
142973 0.0001387124109372958 0.0001460756441596927 5.2393712298367185e-06
143063 4.735568237407295e-05 6.351232694875667e-05 1.9608309628719444e-06
143445 3.578647000649465e-05 4.91874659671522e-05 2.5521642868024347e-06
143861 3.067279896635896e-05 3.404014845991606e-05 2.2982814917132233e-06
144217 2.02772966400289e-05 2.642678940473763e-05 1.4464192221290403e-06
146179 2.158327339478451e-05 8.210341661033973e-05 4.371829643191494e-06
149537 0.0001170246483165517 0.000126769159500171 3.974747641364896e-06
149934 3.674942739798436e-05 3.913041114391103e-05 2.238330599994688e-06
151681 3.960866310777327e-05 5.440529907334154e-05 3.990821093512771e-06
152209 2.191365887425353e-05 3.882379584957936e-05 2.462077271384747e-06
152772 2.79315153382425e-05 3.114391183913199e-05 3.1456611578564713e-06
152842 5.077830050784557e-05 0.0001301374073679488 7.67804888654805e-06
155597 6.508591510288151e-05 0.0001536238525329273 8.25517966201246e-06
156268 1.140165180290329e-05 2.828159488325004e-05 1.4596067097425735e-06
156673 1.655906722774306e-05 3.29425227467505e-05 1.2922183729515706e-06
157585 1.823565584735708e-05 2.776261707530324e-05 1.7908975261928415e-06
157700 3.535612650575786e-05 3.588893203323604e-05 1.5809715365883498e-06
157710 4.973392350922564e-05 4.995697517946146e-05 1.5494573091249263e-06
158405 2.817418861154218e-06 3.796501618234828e-05 6.161989746394389e-06
159435 1.16756709665693e-05 3.54356906578788e-05 2.39842806870883e-06
160648 1.039668909227944e-05 1.532525828499362e-05 1.185963833337432e-06
160899 8.036921617912691e-05 8.121485453885244e-05 3.4996883814444473e-06
161242 5.668003156047212e-05 8.144435159935154e-05 4.1423474382327795e-06
162461 2.833684046338354e-05 5.518383333346319e-05 2.9663686230082915e-06
162767 1.424839584689793e-05 3.403219152882557e-05 2.0167653301484566e-06
162904 1.037675076538914e-05 1.171100007348078e-05 1.7123142842511023e-06
163359 2.677336925248552e-05 5.496220695718609e-05 3.836928349366002e-06
163523 1.466956285750511e-05 3.198301183566458e-05 1.4108701459353975e-06
163707 5.173253393794934e-05 0.0004396451690430017 1.8449006446018052e-05
164349 3.548437022901553e-05 3.83445952646589e-05 1.5538506857553493e-06
164522 5.254601388753614e-06 1.61493246640517e-05 1.7594476301478676e-06
164811 2.712182145813421e-05 0.0003025836517720628 6.6930607183429504e-06
165401 3.527003029107768e-05 3.622869793730262e-05 2.4022301115352614e-06
166314 6.773982005471037e-06 8.70006667919448e-05 2.951598937140407e-06
166831 8.575646717657819e-06 3.74623370434435e-05 2.5004296344000646e-06
167838 1.29924166512111e-05 1.57993199985665e-05 1.2055621922682342e-06
169627 0.000147522067226728 0.0002267138034363498 7.51414317904469e-06
169764 8.7865789399981e-05 0.0001401459340929697 3.6002554055490167e-06
170672 1.966418220805202e-05 2.313147930565926e-05 3.0555011401483207e-06
170876 7.516866824126045e-05 8.955675147449181e-05 3.133784857333657e-06
171155 1.635253940520908e-05 0.0001707492422452202 6.151432075493491e-06
171724 8.792035029451401e-06 1.81057194370138e-05 1.474378970336798e-06
171968 0.0001245450214684481 0.0001702583650393849 4.863931449658565e-06
172457 1.382852201537255e-05 1.42590352343925e-05 2.305783946449428e-06
172835 1.961631789943237e-05 4.134612721034733e-05 3.101009508598777e-06
173355 9.297879077635968e-06 9.516034146609533e-06 1.1584123167026701e-06
174110 0.0002596458430700524 0.0008143259599056317 5.348371739677061e-06
174336 1.04072432331454e-06 1.034068312691233e-05 8.218583550365221e-07
175100 1.242301501960263e-05 8.874386774113166e-05 3.4845659381568302e-06
175383 2.107806989206935e-05 2.368547964302204e-05 1.5678273842181197e-06
175445 5.341564090089039e-05 5.553203604841064e-05 3.4401785409788666e-06
176679 5.639270879870372e-05 0.000115549093015708 4.536071517677045e-06
177031 3.885579400600808e-05 4.530975923800819e-05 1.9309271593988284e-06
177486 2.07759345305472e-05 0.0001240064196874941 9.613491566054959e-06
177852 3.711448871286541e-05 9.26641177084488e-05 2.752027909526284e-06
178940 5.288079127290675e-05 6.637711454308872e-05 2.766964432092146e-06
179030 3.505667538816031e-05 4.860799528610463e-05 1.7029377508197328e-06
179140 1.597966156183512e-06 3.637482789182062e-06 9.590322349742995e-07
179497 2.938224802926733e-05 5.0979455982404e-05 3.236113644221535e-06
179742 4.935120642108547e-05 7.446766794656403e-05 2.0487155457026383e-06
179938 3.601261751162635e-05 5.225206773807529e-05 2.225757798857837e-06
180042 1.770882355415203e-05 6.081747635425684e-05 5.055131267256558e-06
180716 4.292679970607768e-05 6.379214817002254e-05 3.169242662215976e-06
180782 3.187551163818397e-05 3.984438954772996e-05 2.3349131216674195e-06
180855 1.191885491876786e-05 7.832390375190306e-05 4.2252235724755465e-06
180865 0.0001319131204669414 0.0004343193938183816 7.805519439316615e-06
180988 6.34984774796877e-05 9.977919847603654e-05 4.449030619449567e-06
181158 8.571453781586753e-05 0.0001332162612558349 8.078430360633528e-06
181726 1.092661005772106e-05 0.0001479369187486653 7.911366314086768e-06
181912 6.705930374948977e-05 0.000106292321274935 6.748124207424483e-06
181916 5.059274016556182e-05 0.0003204636591131219 1.2119969941950195e-05
181952 3.534451661765648e-06 2.45785365772669e-05 2.746205262302791e-06
182867 8.019838650567367e-05 0.0001891362276934416 1.0191628775347122e-05
183681 3.207449265280288e-05 0.0001643753416993714 5.14146835069318e-06
183700 4.209801786745123e-05 8.560941712606715e-05 5.728151939113455e-06
183952 2.12909059805261e-06 1.485335674490235e-05 1.0846995424875422e-06
184046 2.319094326080631e-05 2.631533360732295e-05 3.604953353171813e-06
185847 0.0001356202787190471 0.0002424466503722314 6.3257961613362395e-06
186196 1.576046995296712e-05 3.42200702630527e-05 2.2449942937000186e-06
187397 2.784705273616368e-06 5.841673557731577e-06 7.590286838288303e-07
187417 7.06157338916684e-05 0.0001335121988334142 2.2662265544275348e-06
189097 8.754491236389502e-05 9.620320039988463e-05 3.8068843476647044e-06
189772 3.677122871980048e-05 3.958026295264105e-05 2.6585724297029913e-06
189841 0.0001376765702012831 0.0005157406185707022 7.547699897504556e-06
190200 4.876153819897633e-05 6.310748547030869e-05 3.6872840397042537e-06
190800 0.0001188375312691254 0.0001434034357946251 4.0731322643543395e-06
191416 5.92523069885726e-05 6.641580375770851e-05 2.763327025459499e-06
191429 5.039731140423121e-05 0.0004767316616471382 1.5460403162002305e-05
191514 1.020103693540448e-05 2.358697736314978e-05 2.9600608814801835e-06
191645 1.214176113209781e-05 3.760116809535865e-05 1.3817006508587022e-06
192162 5.138312503075576e-05 0.0001227760247129116 6.853452841057825e-06
192301 1.423886466751594e-05 2.852569667161051e-05 2.9697796708128057e-06
193684 1.906083001813876e-05 5.07687699144893e-05 5.059400617479073e-06
194064 3.645006720481141e-05 4.233452932337422e-05 3.3212246787327703e-06
194189 9.345089739410049e-05 0.0002258096069002769 6.610622950032704e-06
194580 4.891458535105998e-05 6.447831705366997e-05 2.516133922664884e-06
195076 5.732308090923578e-05 5.836895685707781e-05 2.8405971619256403e-06
195646 2.020443521026924e-05 2.026852299887633e-05 6.155061104676435e-07
195866 0.0002529344917733057 0.0007107760331320095 1.4442731737843937e-05
197310 3.099297621676488e-05 0.0001779214571050641 1.0843995593669322e-05
197516 7.873142102487607e-05 0.0001079834785277852 4.209712905557783e-06
197672 8.919572217316458e-05 0.0003502496421168575 9.713092716750076e-06
199180 6.704087632401038e-06 1.519216826845574e-05 8.575475716684682e-07
199198 5.545987106163766e-05 7.834517740266559e-05 5.1869834950736245e-06
199947 2.404815884289879e-06 2.993341633675445e-05 2.735566743354854e-06
199956 9.592460216641603e-05 0.0001661725589102665 8.343417563874814e-06
199982 0.0002679935324227509 0.0005099158550371732 8.518515166686364e-06
200647 9.697271219500369e-05 0.0001076330655890631 3.184356116526201e-06
201747 7.088676029074914e-05 0.0001377074648446111 8.307020320846683e-06
201803 0.0001018761771473906 0.0007374254974041369 1.554002709131154e-05
202027 0.0001041036872725234 0.0002861302012463001 3.36182795784471e-06
202590 5.197726536466215e-05 9.999473482200003e-05 4.411963365027816e-06
203364 1.886284698207024e-05 2.607606181591214e-05 1.5294089152624286e-06
204143 0.0001208108826443086 0.000171494731049454 3.650503680631178e-06
204601 1.767792791114311e-05 4.710730379272351e-05 3.7190878646692396e-06
204965 6.243263243522155e-05 0.0001223799998329692 3.548103402948724e-06
206526 3.10617712549606e-06 2.529518479700368e-05 7.867320444133833e-07
207120 0.0002977166528274941 0.0006522542040415551 1.5786284456063475e-05
207276 4.45669937735453e-05 4.809130345008164e-05 3.4346755180737218e-06
209557 2.422545296676253e-05 5.381415204866665e-05 4.583054167743129e-06
209908 0.0002009550847117025 0.0002860659119537081 8.543131907175676e-06
210356 1.049948259761238e-05 1.954596280867583e-05 1.1773290085100976e-06
210387 0.0001515341526628208 0.0002469510946554982 5.177433768666492e-06
210670 9.820555803630676e-06 1.309242908763167e-05 1.3348625621777827e-06
211844 3.966236510288778e-05 7.199524166833526e-05 3.046876193210791e-06
212448 1.72519498477192e-05 3.049083096491047e-05 1.7092569094064195e-06
213320 1.64574071569686e-05 4.031820855964092e-05 4.068571263790209e-06
213778 1.833738589561626e-05 2.100464202588772e-05 1.6805586066754034e-06
213882 1.12837313042677e-05 2.184790413554251e-05 2.3168448902375847e-06
213951 5.927443777297675e-05 0.0001118077009654364 3.139864856538396e-06
214073 5.626499025451565e-05 0.0001737839846777405 1.108325617477417e-05
215287 1.727225862682887e-05 5.002696639203487e-05 3.94415956756388e-06
215305 1.158525177788854e-05 9.885155392678274e-05 9.740377065541703e-06
216232 3.192786855935071e-05 0.000163211493798465 6.4231471184511e-06
216840 2.108658097431602e-05 2.696649297676952e-05 1.8245567482332505e-06
217777 3.786536408131322e-06 1.564016803628799e-05 1.507054443575336e-06
218685 0.0001049505593105301 0.0001553606933764792 8.67242176883161e-06
219593 1.896095843852715e-05 4.26036102382577e-05 1.8056643261502445e-06
219649 0.0001277715784900807 0.0001787305005702862 6.927836931487933e-06
219958 4.631696872808538e-05 5.54631915706701e-05 2.9179296090895223e-06
220059 6.269356560635967e-06 1.13514710012069e-05 1.8117740340267019e-06
220236 5.642000405095629e-05 9.643103658289009e-05 6.42120591563427e-06
220309 6.832274571913789e-06 1.399926758403035e-05 1.6059739430903466e-06
220566 1.222459888217304e-05 2.133017943747355e-05 2.091916054661331e-06
222641 1.953796379004748e-05 2.933376885446556e-05 1.6959457743706281e-06
222702 1.747071253427535e-05 4.041924425941001e-05 3.465698102996488e-06
223138 4.944593218062504e-05 8.758135760738241e-05 1.8791518852698456e-06
223645 5.874674827569115e-05 0.0001299488986786044 3.923317429837985e-06
223979 1.945596947747777e-06 1.537666375155837e-05 1.236192550893717e-06
224033 6.841863997427459e-05 0.000591360467399982 1.1596555420348395e-05
224124 6.116343558075829e-05 9.215426965752064e-05 1.3807997442862754e-06
224129 3.189979211968802e-05 5.880785750953597e-05 3.859270471757195e-06
224361 6.75540697949348e-05 8.375856251811539e-05 2.305125645056008e-06
225839 3.049615612289297e-05 3.765981273187495e-05 3.086595281223359e-06
225982 2.744549855743029e-05 0.0001404125375615209 9.630297990041496e-06
226024 0.0004506818816869924 0.0008062105413330486 8.57433178409084e-06
226397 7.490655407379294e-05 9.39273098144553e-05 5.2509056055470815e-06
226614 9.981378075636887e-05 0.0001180646062643768 3.774437934397575e-06
228129 6.151768523597525e-05 6.407797506154305e-05 3.657242745791881e-06
228517 2.55300719173008e-05 3.921635814500619e-05 3.4239602808119443e-06
229649 2.161186058909129e-05 5.484729113291478e-05 4.68633602584419e-06
230553 0.0001350832736426902 0.0001502147604218851 5.2052992954291234e-06
230558 5.14548648645172e-06 8.14825894952292e-06 1.0261456879874319e-06
230953 2.311453377429739e-05 3.078733757214038e-05 2.429766965079461e-06
231681 4.087686321852158e-05 4.172868720023409e-05 2.0032815711733357e-06
232301 2.008458329353901e-05 0.0001266320940996703 6.902978719948567e-06
232489 3.257371431549597e-05 4.333103375770753e-05 2.0762985722722112e-06
233231 0.0001452367665906379 0.0003770905338078451 5.658897683076155e-06
233562 1.758473920968216e-05 2.12854541697955e-05 1.686482713160431e-06
234018 1.716680595188769e-05 2.144680279943787e-05 1.5494688185633285e-06
234236 3.762258720023798e-05 3.945968004283152e-05 2.3759847717634623e-06
234429 5.043957227471982e-06 1.640858297097973e-05 1.954966543079213e-06
234499 0.0003159461676337455 0.0004528086559046177 5.5794504056344456e-06
234538 4.175604708029105e-05 6.68565066025227e-05 6.440930597049705e-06
235064 0.000131000021413465 0.0007927995869387486 9.60047227300559e-06
235273 4.531844068664724e-05 4.889550155273777e-05 2.835299297852933e-06
236106 2.178121315911993e-05 2.35024568007376e-05 1.7350352566754934e-06
236127 3.285483685828087e-05 3.697033055139786e-05 1.7796347741439893e-06
237278 1.480527729173972e-05 8.268296965907381e-05 7.830184027158454e-06
237508 3.388653095111021e-05 3.397743975324809e-05 3.090509924808576e-06


==> img/DensityCurve/120/mean_above.txt <==
3812 5.270571007131988e-07 4.166886304285553e-06 5.49709297904039e-07
4473 2.350465041316474e-06 3.875374438121332e-05 2.3984545585646335e-06
9117 1.716097550593432e-07 6.817796659739861e-06 1.7988339166000098e-06
112876 8.52947564305082e-07 1.366800831248167e-05 1.225220509750058e-06
141216 2.529508961707714e-06 4.122553108733822e-05 3.0946235442706137e-06
158405 2.817418861154218e-06 3.796501618234828e-05 6.161989746394389e-06
199947 2.404815884289879e-06 2.993341633675445e-05 2.735566743354854e-06


==> img/DensityCurve/120/resume.txt <==
mean_sup: 7
max_sup: 404


==> img/DensityCurve/1261440000/max_under.txt <==
53 1 0.7333333333333333 0.2829498771814993
6942 1 0.9272727272727272 0.3922603187278312
10330 1 0.8666666666666667 0.3192473640265893
12079 0.8333333333333333 0.7555555555555556 0.3449875826712281
15826 0.7 0.6923076923076923 0.28346180879469524
18557 0.7 0.5204301075268817 0.1806608954642871
21901 0.8333333333333333 0.696969696969697 0.29567061276532436
22148 1 0.9454545454545455 0.3599691492832901
22420 0.6 0.5073529411764706 0.17029197452420997
26834 0.6666666666666667 0.5264367816091954 0.19553704491066404
27520 1 0.8928571428571429 0.3972849642791653
29192 0.5 0.4959677419354839 0.16637812578262687
30190 0.8333333333333333 0.7555555555555556 0.2861471509591504
31796 0.5333333333333333 0.5311827956989247 0.20620385782464562
32006 0.6 0.5666666666666667 0.24659488502531593
33216 0.6 0.5897435897435896 0.27288977092040456
39169 0.6666666666666667 0.5909090909090909 0.22381102998801983
42781 1 0.8333333333333333 0.3226923143952948
45935 0.6666666666666667 0.543859649122807 0.21288360507406498
47583 0.8333333333333333 0.6 0.2524264210870888
48289 1 0.7777777777777778 0.2844949461227402
48338 0.6666666666666667 0.638888888888889 0.23473519399683465
51960 1 0.9111111111111111 0.30203375425618106
53415 0.6666666666666667 0.5751633986928105 0.2482174228302517
57996 0.6 0.5333333333333333 0.22695718293631245
67524 0.6666666666666667 0.5909090909090909 0.2218275750836685
70090 0.7 0.6666666666666667 0.25491328937979857
71137 0.8333333333333333 0.6060606060606061 0.2310864707762351
71150 0.8 0.6727272727272727 0.28406628563832
71335 1 0.6666666666666667 0.28450926232665275
76217 0.4761904761904762 0.4356060606060606 0.12442358593472196
76958 0.6 0.5934065934065934 0.22208946871746216
90256 0.6 0.5238095238095238 0.22972671438685488
91133 0.5 0.4989247311827957 0.18502724228093925
91364 0.6 0.5282258064516129 0.18880484681674828
94952 0.8333333333333333 0.6727272727272727 0.25802041754543864
95825 1 0.6944444444444444 0.2756383130518939
99358 0.8333333333333333 0.8214285714285714 0.3478150177094558
100451 1 0.7272727272727273 0.2777478352099663
105200 0.6666666666666667 0.5652173913043478 0.2096008701207624
106338 1 0.6209150326797386 0.2409331107761696
115802 1 0.7333333333333333 0.29220468154697943
116385 0.6 0.5770114942528736 0.23890297817232406
120080 0.6666666666666667 0.6222222222222222 0.2481019275217394
122541 0.6666666666666667 0.5751633986928105 0.23512545838728666
125109 1 0.7777777777777778 0.29070393250614923
126875 0.6666666666666667 0.5847953216374269 0.22725265249550422
127459 0.5333333333333333 0.4637096774193548 0.14356473692231972
127578 1 0.6666666666666667 0.2651874587298876
128869 1 0.8 0.3424693972086039
129898 1 0.6666666666666667 0.26081206914526145
134180 1 0.9285714285714286 0.3447276465342077
136124 0.7 0.4946236559139785 0.15497739635049704
136667 0.6 0.5909090909090909 0.2530956289007134
144391 0.5238095238095238 0.5133689839572193 0.1920419875046744
150987 0.6666666666666667 0.6025641025641026 0.26249965335902115
155762 0.6 0.4903225806451613 0.14970582198131885
156650 1 0.6666666666666667 0.2822959458379367
158693 0.7 0.6071428571428571 0.25836173068217666
159278 1 0.8 0.33581943264159647
161431 1 0.8444444444444444 0.3338202834363951
165272 0.7 0.6923076923076923 0.2676231592272158
167054 0.6666666666666667 0.6157894736842106 0.24352939206726662
167402 1 0.8571428571428571 0.3229667762677379
168953 1 0.7818181818181817 0.3379936751375587
169664 0.6 0.5934065934065934 0.23011102834964312
170707 1 0.8222222222222222 0.3154924345792874
174222 0.8333333333333333 0.6888888888888889 0.2683818895035242
177714 0.6666666666666667 0.6043956043956044 0.2257905365601242
180771 0.7 0.4924731182795699 0.16349901288081192
181590 0.5333333333333333 0.4943181818181818 0.16585127019203552
183349 1 0.7111111111111111 0.27187421964687297
185209 0.8333333333333333 0.6181818181818182 0.2691831178362211
186730 1 0.638888888888889 0.24742080126710184
186898 0.6666666666666667 0.5584415584415584 0.2104907324590004
186941 0.6666666666666667 0.6428571428571429 0.2473664759993005
187139 0.6666666666666667 0.6282051282051282 0.22890251667112313
191036 1 0.7333333333333333 0.2682336144913079
192816 0.6 0.5934065934065934 0.22869411955570315
195711 1 0.5909090909090909 0.25569370679722675
195788 0.8333333333333333 0.7636363636363636 0.29467304057099863
197993 1 0.6909090909090909 0.27901456445668305
199374 1 0.9285714285714286 0.40732602191768674
200308 0.8333333333333333 0.6363636363636364 0.2547102914095132
203628 0.7 0.6727272727272727 0.23430286903789702
203958 0.6 0.5866935483870968 0.18778289709943702
205860 0.6 0.5857142857142857 0.2468609854168405
205928 1 0.9642857142857143 0.3461383119431059
206087 0.6666666666666667 0.5689655172413793 0.21334168489477323
207343 1 0.9 0.33631003767023465
207927 0.6666666666666667 0.6153846153846154 0.24357762725515703
208855 0.6 0.4967741935483871 0.1791200602910607
211239 1 0.8928571428571429 0.3244741519072827
214868 1 0.9642857142857143 0.3625444773974941
221523 0.6666666666666667 0.5909090909090909 0.23341521070655458
222037 0.8333333333333333 0.75 0.27020500982148943
222650 1 0.7222222222222222 0.302290294352905
222659 0.8333333333333333 0.7090909090909091 0.27729572330406044
223124 1 0.8222222222222222 0.32713737303358215
224980 0.6 0.5747126436781609 0.24677288400162098
225673 0.8333333333333333 0.528735632183908 0.18429817669406046
229853 0.7 0.6025641025641026 0.2420372322230849
231654 0.7 0.5397849462365591 0.19350434399200706
231959 0.6666666666666667 0.5857142857142857 0.20895439955020703
233920 0.6 0.5952380952380952 0.23625389853335602
234429 0.6 0.5824175824175823 0.23113424777597438
236633 0.6666666666666667 0.5333333333333333 0.22690185557763662


==> img/DensityCurve/1261440000/mean_above.txt <==
649 0.2 0.6483516483516484 0.36202272804399616
679 0.25 0.6083333333333333 0.29797595816000744
770 0.1523809523809524 0.4537695590327169 0.21555285695624715
836 0.4 0.9454545454545455 0.414626781086936
929 0.1666666666666667 0.5416666666666667 0.28047532298930955
1026 0.3333333333333333 0.8727272727272727 0.43402706992486445
1363 0.25 0.6515151515151515 0.31855497122875487
1497 0.25 0.7582417582417582 0.3863025328073218
1518 0.2857142857142857 0.7583333333333333 0.3361419597958675
1597 0.25 0.65 0.2917702224396598
1669 0.1818181818181818 0.5490196078431373 0.28089653509113277
2156 0.2857142857142857 0.8076923076923077 0.4134004310680568
2335 0.2444444444444444 0.5497835497835498 0.2620958267771395
2352 0.380952380952381 0.9111111111111111 0.44307049924635716
2458 0.1538461538461538 0.5454545454545455 0.24135560757564517
2626 0.2222222222222222 0.6470588235294118 0.302596889901886
2681 0.2857142857142857 0.7636363636363636 0.31343871458764894
2778 0.1818181818181818 0.5014245014245013 0.2255464359397629
2943 0.2777777777777778 0.775 0.39876064710252285
2993 0.2777777777777778 0.6 0.28198810565630067
3011 0.3333333333333333 0.7428571428571429 0.3333830181889221
3143 0.1333333333333333 0.4401858304297329 0.20105756438669953
3330 0.3333333333333333 0.7272727272727273 0.3599746948692562
3347 0.1794871794871795 0.5317460317460317 0.2646301404675455
3406 0.1714285714285714 0.5555555555555556 0.3140464337700101
3435 0.1666666666666667 0.6684210526315789 0.33274664629311523
3574 0.3571428571428571 0.7523809523809524 0.38619713250952525
3684 0.1666666666666667 0.5546218487394958 0.2645583092025067
3812 0.1047619047619048 0.4413793103448276 0.22279174232335058
3853 0.1818181818181818 0.4684684684684685 0.23577894283403242
3982 0.1210526315789474 0.5846153846153846 0.3347831733952413
4048 0.1204301075268817 0.375 0.25002263874793534
4062 0.2666666666666667 0.6285714285714286 0.28850123979931286
4193 0.4 0.9230769230769231 0.4182617665040932
4473 0.25 0.6911764705882353 0.30327535339705775
4554 0.2179487179487179 0.6684210526315789 0.3201244956823595
4564 0.2363636363636364 0.5947712418300654 0.2914084614073932
5182 0.1666666666666667 0.4876847290640394 0.21609496372287873
5271 0.1666666666666667 0.5289855072463768 0.2746534535084103
5622 0.1818181818181818 0.6176470588235294 0.32789820485694404
5670 0.1473684210526316 0.3583509513742072 0.1661523197235016
5727 0.1666666666666667 0.4744744744744745 0.20175596307976953
5741 0.25 0.6 0.2677700991625657
5772 0.2857142857142857 0.6140350877192982 0.2944751771903248
5920 0.2777777777777778 0.5905797101449275 0.2873369761197941
5953 0.2857142857142857 0.7083333333333333 0.32694584131080023
5991 0.2363636363636364 0.6862745098039216 0.3552246051919192
6132 0.1476190476190476 0.4365079365079365 0.27232073879601015
6619 0.4 0.9722222222222222 0.45138026307381673
6685 0.1428571428571429 0.4741532976827094 0.21732183068899827
6773 0.2307692307692308 0.5555555555555556 0.2972328804011555
7031 0.2181818181818182 0.6842105263157895 0.3315267680158856
7292 0.25 0.6617647058823529 0.28966057944492096
7354 0.2777777777777778 0.7333333333333333 0.3940438721252966
7603 0.1818181818181818 0.5174603174603175 0.218818406576937
7629 0.25 0.6029411764705882 0.2854994121186319
7742 0.2435897435897436 0.6608187134502924 0.359188765236633
7772 0.1196581196581197 0.3891402714932127 0.2324549886541975
7843 0.2857142857142857 0.6315789473684211 0.2864535642928269
8009 0.1818181818181818 0.5672514619883041 0.23843861345466408
8181 0.2 0.6761904761904762 0.3583393331043253
8243 0.3333333333333333 0.7948717948717949 0.38101028485943517
8276 0.25 0.6 0.29289142687660924
8448 0.1818181818181818 0.725 0.4150033845449972
8656 0.2222222222222222 0.6043956043956044 0.28120085967161135
8903 0.1764705882352941 0.6333333333333333 0.3583823474879992
8904 0.1428571428571429 0.4520917678812416 0.20254889555817449
9117 0.09881422924901186 0.3728029602220167 0.20284481206060198
9144 0.3333333333333333 0.8083333333333333 0.3725087564325046
9255 0.1648351648351648 0.4708392603129445 0.21166625798533234
9310 0.196969696969697 0.6147186147186147 0.3166911368234732
9401 0.2 0.5220588235294118 0.2375785644439436
9595 0.3333333333333333 0.7454545454545455 0.34374479668427504
9659 0.2307692307692308 0.5295566502463054 0.23496894644894975
9746 0.1285714285714286 0.496996996996997 0.2697931835701636
10126 0.2888888888888889 0.625 0.31209267078738945
10254 0.25 0.6416666666666667 0.30916621274696643
10578 0.2 0.6263736263736264 0.3097112506503836
10810 0.2363636363636364 0.6231884057971014 0.30485146735858426
10886 0.2222222222222222 0.6285714285714286 0.3091321790083548
10900 0.3333333333333333 0.7121212121212122 0.3483176670800493
10946 0.3333333333333333 0.6476190476190476 0.3568375809497422
11187 0.380952380952381 0.8727272727272727 0.4070514316164151
11230 0.1666666666666667 0.6142857142857143 0.32874605921302674
11313 0.25 0.625 0.2906816541453373
11473 0.2222222222222222 0.5529411764705882 0.24579288071031966
11494 0.1818181818181818 0.5441176470588235 0.28163186660439393
11773 0.3333333333333333 0.6909090909090909 0.334895762356916
11817 0.25 0.6833333333333333 0.27094305361992727
11907 0.196969696969697 0.5321637426900585 0.2834251540364283
12004 0.25 0.9010989010989011 0.4798023499358959
12046 0.25 0.638095238095238 0.3456406628169464
12047 0.25 0.6538461538461539 0.3225462395200033
12072 0.2 0.5020161290322581 0.2338086240854963
12235 0.2857142857142857 0.7912087912087912 0.39495892196083365
12369 0.2545454545454545 0.5955882352941176 0.33961824824901876
12440 0.2222222222222222 0.5349206349206349 0.22643190361575607
12565 0.2444444444444444 0.5025210084033613 0.24695018134957897
12702 0.1818181818181818 0.4528735632183908 0.22066496246694084
12925 0.08333333333333333 0.4328231292517007 0.25086606142105183
13033 0.15 0.5833333333333333 0.31972393858700404
13143 0.2857142857142857 0.6813186813186813 0.30559666208678055
13277 0.1133004926108374 0.499108734402852 0.3550805695400012
13319 0.2424242424242424 0.5847953216374269 0.3669195422534654
13325 0.2222222222222222 0.5490196078431373 0.2477324091853323
13579 0.1105263157894737 0.3076109936575053 0.11832754498197298
13597 0.1857707509881423 0.5811965811965812 0.3775506300681259
14022 0.3333333333333333 0.9230769230769231 0.4661626317148102
14067 0.2857142857142857 0.7583333333333333 0.40700544646080977
14359 0.2857142857142857 0.6833333333333333 0.30440162507363705
14790 0.3333333333333333 0.8727272727272727 0.4111137943606541
15011 0.1578947368421053 0.4301994301994302 0.2353183219632216
15236 0.1818181818181818 0.5058823529411764 0.2106375773529796
15776 0.2777777777777778 0.6523809523809524 0.3207566156866728
16105 0.2666666666666667 0.7426470588235294 0.34392929725296906
16184 0.1619047619047619 0.43 0.23171606513151974
16345 0.196969696969697 0.4804804804804805 0.21433430225351227
16506 0.1333333333333333 0.3565621370499419 0.15747170810488365
16512 0.2424242424242424 0.5686274509803922 0.33398032948348694
16744 0.2888888888888889 0.6601307189542484 0.29117563461173906
16844 0.2 0.5169340463458111 0.22688751087059025
17135 0.2 0.695906432748538 0.36418018827777204
17236 0.3333333333333333 0.7692307692307692 0.3741657464296524
17435 0.25 0.8909090909090909 0.45416328779395837
17541 0.2857142857142857 0.7472527472527473 0.35299720226400355
17551 0.25 0.5904761904761905 0.252681804294114
17754 0.25 0.8461538461538461 0.42405874806208055
18132 0.2444444444444444 0.6323529411764706 0.31763202052041617
18144 0.3214285714285714 0.7582417582417582 0.374502234716094
18232 0.2181818181818182 0.7251461988304094 0.35192572222505575
18323 0.25 0.8076923076923077 0.4286863232884103
18330 0.25 0.6 0.2776754591616556
18765 0.1568627450980392 0.4786324786324786 0.27206897828490756
18796 0.196969696969697 0.4789473684210526 0.2244560360735858
18798 0.2857142857142857 0.9615384615384615 0.44306481072862386
18820 0.2777777777777778 0.675 0.3285274921540671
18846 0.2857142857142857 0.858974358974359 0.37363509679758916
18892 0.219047619047619 0.4818548387096774 0.2576945908775325
18940 0.1666666666666667 0.480796586059744 0.2194019935680463
18983 0.2363636363636364 0.5955882352941176 0.29313743198428843
19347 0.1648351648351648 0.4936507936507937 0.2569903997367858
19444 0.2181818181818182 0.481981981981982 0.2311207834512958
19719 0.1526315789473684 0.713768115942029 0.4341307768786795
19791 0.25 0.6043956043956044 0.2933335129195827
19835 0.1818181818181818 0.5882352941176471 0.2707550011115886
20177 0.2435897435897436 0.7368421052631579 0.4364623631444411
20521 0.1648351648351648 0.4734848484848485 0.1845547049778106
20549 0.3333333333333333 0.782051282051282 0.3712408717271353
20813 0.25 0.8717948717948718 0.4213599486483425
20965 0.2444444444444444 0.5204991087344029 0.25622474409815
21046 0.2777777777777778 0.782051282051282 0.42032003705574866
21147 0.1428571428571429 0.4665718349928876 0.18349734041573493
21191 0.25 0.6285714285714286 0.297350062071781
21443 0.3055555555555556 0.6833333333333333 0.32348013844626144
21503 0.1428571428571429 0.422475106685633 0.17517421712891149
21566 0.196969696969697 0.4603174603174603 0.2445307255530063
21619 0.2363636363636364 0.7912087912087912 0.41205684694178596
21695 0.2222222222222222 0.5333333333333333 0.22233605635600448
21810 0.2051282051282051 0.6397058823529412 0.36083910711830025
22022 0.2435897435897436 0.6796536796536797 0.3899077826441868
22304 0.2181818181818182 0.5906432748538012 0.28847926962556675
22373 0.1818181818181818 0.6952380952380952 0.3665304171709735
22415 0.3214285714285714 0.6761904761904762 0.3225469505713791
22473 0.2545454545454545 0.5783475783475783 0.2807732171403399
22569 0.1544117647058824 0.4355400696864111 0.2150179030844089
22813 0.2222222222222222 0.7052631578947368 0.3600112024462358
23198 0.3333333333333333 0.9444444444444444 0.40753161910230634
23256 0.1666666666666667 0.5473684210526316 0.2778701960527019
23471 0.25 0.8333333333333333 0.4158707452854528
23760 0.1631578947368421 0.5833333333333333 0.35500136856260445
23896 0.1818181818181818 0.7210526315789474 0.38204701904613225
23967 0.2 0.5897435897435896 0.2991276020603535
24055 0.1818181818181818 0.6535947712418301 0.3617188133505764
24173 0.2857142857142857 0.7333333333333333 0.3056573575666828
24240 0.2777777777777778 0.7047619047619048 0.31824179237859657
24275 0.3888888888888889 0.7428571428571429 0.4200586877319235
24304 0.2444444444444444 0.6102941176470588 0.2994285532050377
24379 0.25 0.7333333333333333 0.35264679820958034
24699 0.196969696969697 0.5584677419354839 0.29577316105684276
25308 0.25 0.6703296703296703 0.329333349230206
25368 0.25 0.6952380952380952 0.3186683592943497
25496 0.2777777777777778 0.7727272727272727 0.39119454030184647
25584 0.2 0.5428571428571429 0.26037075424703604
25694 0.2857142857142857 0.8333333333333333 0.379470147862047
25759 0.2222222222222222 0.8571428571428571 0.42705013141673304
25977 0.2444444444444444 0.509469696969697 0.25984406865937615
26045 0.2909090909090909 0.5906432748538012 0.3397890756331738
26220 0.1714285714285714 0.6133333333333333 0.36657749520881394
26230 0.1323529411764706 0.3926829268292683 0.22006511052856462
26258 0.25 0.638095238095238 0.2897405561725643
26366 0.25 0.5934065934065934 0.2747928601109654
26452 0.1225296442687747 0.4679802955665025 0.28488683642658214
26519 0.1923076923076923 0.5578947368421053 0.2850241965296309
26556 0.3333333333333333 0.7802197802197802 0.4000428561141271
26667 0.2857142857142857 0.698529411764706 0.3056382308439603
26694 0.3611111111111111 0.7435897435897436 0.3732533916745867
26776 0.3333333333333333 0.7727272727272727 0.3751907764906178
26815 0.2285714285714286 0.6666666666666667 0.4098652034441939
26817 0.2222222222222222 0.6617647058823529 0.36729052739765805
27042 0.25 0.6666666666666667 0.3375925298407743
27136 0.3333333333333333 0.8846153846153846 0.45200740508146914
27261 0.25 0.7714285714285714 0.34291791573049324
27548 0.1096774193548387 0.4496124031007752 0.3069925202977784
28027 0.2222222222222222 0.6143790849673203 0.2797683259849712
28082 0.1818181818181818 0.5333333333333333 0.2668700979216237
28094 0.2857142857142857 0.6476190476190476 0.3124563573725278
28203 0.2888888888888889 0.638095238095238 0.3217301590745519
28433 0.1794871794871795 0.5627705627705628 0.275925693622052
28658 0.2575757575757576 0.7189542483660131 0.3998915542210117
29236 0.2888888888888889 0.6916666666666667 0.3288972357574085
29368 0.15 0.4415584415584416 0.21837015973159696
29485 0.2777777777777778 0.7472527472527473 0.35130019308043237
29583 0.1583333333333333 0.4912280701754386 0.23054043362091756
30025 0.1904761904761905 0.6433333333333333 0.3440428410722247
30132 0.25 0.6666666666666667 0.34145222954085513
30157 0.3333333333333333 0.7912087912087912 0.34741433994502174
30265 0.1538461538461538 0.5157894736842105 0.2707927286405528
30275 0.1794871794871795 0.4116059379217274 0.18608986598504781
30541 0.1619047619047619 0.4217948717948718 0.1729349946744364
30552 0.1333333333333333 0.4331983805668016 0.2147195538914496
30758 0.3333333333333333 0.7582417582417582 0.37704968289992596
30857 0.2857142857142857 0.8717948717948718 0.4015964431472435
30906 0.25 0.6166666666666667 0.2643250758072134
31115 0.219047619047619 0.5310344827586208 0.2644356703556581
31543 0.2 0.65 0.3112460105951764
31579 0.2777777777777778 0.6285714285714286 0.2993927751034432
31844 0.1428571428571429 0.547008547008547 0.28972470758425656
31941 0.2444444444444444 0.5421052631578946 0.27604603384984383
32118 0.1666666666666667 0.519047619047619 0.21179419949781525
32149 0.2222222222222222 0.5080213903743316 0.2226809393279802
32249 0.1341991341991342 0.5763440860215054 0.33630190466885906
32267 0.2222222222222222 0.5934065934065934 0.28992095959576175
32363 0.2857142857142857 0.7878787878787878 0.34587497618372715
32393 0.3333333333333333 0.8333333333333333 0.3973437236497797
32535 0.1428571428571429 0.3865853658536585 0.17010775227939542
32544 0.1544117647058824 0.603448275862069 0.33083432771474774
32912 0.2777777777777778 0.7948717948717949 0.4207401448069804
33106 0.3214285714285714 0.6923076923076923 0.3614258305877433
33122 0.2051282051282051 0.5263157894736842 0.27215176534069474
33282 0.25 0.6176470588235294 0.25509184057631973
33456 0.1666666666666667 0.7523809523809524 0.42149703471839756
33564 0.3214285714285714 0.6521739130434783 0.3241327938951833
33580 0.1818181818181818 0.5206349206349206 0.23219657494652698
33765 0.2272727272727273 0.6578947368421053 0.3432592374906292
33780 0.1470588235294118 0.4777327935222672 0.26566079753324917
33817 0.3055555555555556 0.7647058823529412 0.40337342557609834
33871 0.2222222222222222 0.6470588235294118 0.2736217607915473
34006 0.2857142857142857 0.6952380952380952 0.3189374457097289
34097 0.2692307692307692 0.5686274509803922 0.3154398163884144
34328 0.1818181818181818 0.4967320261437908 0.218054968526559
34551 0.1470588235294118 0.5101214574898785 0.2866392247681968
34636 0.2222222222222222 0.6102941176470588 0.35567652467564953
34881 0.2222222222222222 0.625 0.2588292002827768
34991 0.1666666666666667 0.5473684210526316 0.2753421283093796
35051 0.25 0.7912087912087912 0.37987008222965635
35376 0.2222222222222222 0.7090909090909091 0.3366493881917653
35400 0.2444444444444444 0.5497076023391813 0.24893472328207852
35520 0.2121212121212121 0.4894736842105263 0.25487172440797207
35686 0.1538461538461538 0.4571428571428571 0.2151823041169258
36135 0.175 0.5194805194805195 0.26405677825497126
36255 0.2363636363636364 0.5333333333333333 0.2986306783233236
36258 0.2727272727272727 0.8 0.4404865322591044
36882 0.2 0.6047619047619048 0.2909016279789531
37199 0.2857142857142857 0.7878787878787878 0.3526998463809126
37409 0.2444444444444444 0.4974789915966387 0.25002185333532395
37756 0.1416666666666667 0.4263565891472868 0.22967824374013307
37851 0.2222222222222222 0.7941176470588235 0.40745941804317387
37997 0.2121212121212121 0.7647058823529412 0.4060990686595536
38141 0.1323529411764706 0.5579710144927535 0.3618325175773554
38150 0.2777777777777778 0.7252747252747253 0.3729562784766421
38270 0.2121212121212121 0.5296442687747036 0.2276609128973313
38302 0.2222222222222222 0.5882352941176471 0.246765244293309
38450 0.2222222222222222 0.7142857142857143 0.3748021909371071
39145 0.25 0.551470588235294 0.26168594332385237
39371 0.2727272727272727 0.6285714285714286 0.3137625398940892
39629 0.2777777777777778 0.9090909090909091 0.43795388110381595
39730 0.2857142857142857 0.6703296703296703 0.3255660505514607
39870 0.25 0.5882352941176471 0.2559341976452412
39997 0.3333333333333333 0.7454545454545455 0.3781856494577307
40174 0.25 0.571969696969697 0.2797072453251745
40211 0.2 0.6491228070175439 0.33314362432146827
40567 0.1054131054131054 0.7172413793103448 0.5062829866111601
40831 0.2222222222222222 0.4955436720142602 0.22869499009300648
40874 0.2179487179487179 0.5497835497835498 0.2641107838298651
40883 0.2857142857142857 0.5882352941176471 0.2963624711750153
40892 0.1648351648351648 0.6535947712418301 0.37620376474409317
40954 0.25 0.5916666666666667 0.28616748747389076
41096 0.1428571428571429 0.4790823211875843 0.21626360129988723
41530 0.15 0.3842746400885936 0.157399116230305
41858 0.4 0.9444444444444444 0.45829747551111977
41900 0.4285714285714286 0.9777777777777777 0.4898764483272458
42172 0.1462450592885375 0.3608156028368794 0.18639519726217874
42502 0.2857142857142857 0.8455882352941176 0.4022190719572728
42644 0.1758241758241758 0.4980237154150198 0.2282380695407814
42728 0.2424242424242424 0.6405228758169935 0.3162291146816066
42786 0.1868131868131868 0.4269230769230769 0.20894880244691397
42865 0.3333333333333333 0.7878787878787878 0.39666093708271105
43033 0.2222222222222222 0.675 0.3551588036253343
43090 0.1341991341991342 0.5413105413105413 0.3466118816305439
43143 0.09881422924901186 0.4515151515151515 0.25169145088690487
43150 0.125 0.5433333333333333 0.27380141741237896
43157 0.1285714285714286 0.6096866096866097 0.41275832019273473
43240 0.1523809523809524 0.6646153846153846 0.42059383270037076
43632 0.1648351648351648 0.4 0.17726930103429453
43835 0.2777777777777778 0.7428571428571429 0.3938258917071091
44193 0.15 0.6363636363636364 0.3639918536609739
44325 0.1583333333333333 0.6133333333333333 0.3683612145012735
44429 0.3611111111111111 0.7428571428571429 0.38463168037543544
44501 0.25 0.7564102564102564 0.3859436969023457
44792 0.2857142857142857 0.6794871794871795 0.3207569926784939
44845 0.2777777777777778 0.6857142857142857 0.3477718343764372
44888 0.196969696969697 0.5672514619883041 0.2683627421250303
45223 0.1648351648351648 0.4634146341463415 0.22935532260499178
45352 0.2222222222222222 0.8717948717948718 0.41271204115370036
45426 0.2363636363636364 0.6601307189542484 0.33766324393305697
45585 0.2857142857142857 0.6794871794871795 0.29070746181513557
45705 0.2857142857142857 0.8461538461538461 0.3953206566868543
45857 0.196969696969697 0.5263157894736842 0.25624818069630206
45988 0.1818181818181818 0.5177865612648221 0.2966681066908878
46202 0.1666666666666667 0.4919786096256684 0.30288151436207683
46256 0.2 0.6862745098039216 0.33125799401238015
46346 0.2222222222222222 0.5294117647058824 0.2523895031086416
46665 0.2545454545454545 0.5964912280701754 0.3076590695922802
46715 0.3333333333333333 0.8928571428571429 0.4013421779281821
46717 0.2272727272727273 0.6666666666666667 0.36842688263195206
46789 0.1648351648351648 0.6238095238095238 0.376605706583592
46797 0.3333333333333333 0.8380952380952381 0.3489502609871529
46864 0.2857142857142857 0.8416666666666667 0.4221055927136137
47009 0.2 0.619047619047619 0.28713318303467594
47234 0.2272727272727273 0.5906432748538012 0.27852613246165675
47317 0.2222222222222222 0.6105263157894737 0.26842934215207276
47444 0.1818181818181818 0.573529411764706 0.3244790493711382
47633 0.25 0.525 0.2617229413166637
47692 0.1 0.484984984984985 0.23963818731050812
47788 0.3333333333333333 0.7472527472527473 0.35489824563233574
48324 0.2 0.5578947368421053 0.270809955418358
48412 0.25 0.6095238095238095 0.2589316296832415
48444 0.2444444444444444 0.607843137254902 0.2827020262723411
48458 0.3333333333333333 0.7523809523809524 0.3778281551582768
48509 0.2857142857142857 0.8088235294117647 0.3693379074948546
48905 0.25 0.6916666666666667 0.3473226557377276
48955 0.1416666666666667 0.4355400696864111 0.20276212528266807
48984 0.1403508771929825 0.6476190476190476 0.4058607349749247
49034 0.196969696969697 0.7712418300653595 0.40683749347295345
49077 0.196969696969697 0.567816091954023 0.26561851180573487
49161 0.25 0.6813186813186813 0.31395357320180983
49203 0.25 0.9393939393939394 0.5067239588692505
49390 0.2777777777777778 0.638095238095238 0.3170213424542532
49465 0.2444444444444444 0.7647058823529412 0.37536836475224994
49604 0.2 0.5324675324675325 0.24482560798263212
49638 0.2181818181818182 0.4615384615384615 0.23354066778011962
49883 0.2280701754385965 0.56 0.3294524412320848
49972 0.4285714285714286 0.8787878787878788 0.45087607679995084
50054 0.1397058823529412 0.4352159468438538 0.2271485188962465
50541 0.2666666666666667 0.5661764705882353 0.3012548854263204
50706 0.3055555555555556 0.7948717948717949 0.3897658839034427
50744 0.1818181818181818 0.4761904761904762 0.20125019237038153
51163 0.1345029239766082 0.4706533776301218 0.19134580875117443
51188 0.2363636363636364 0.4901185770750988 0.2370464527698027
51220 0.2 0.65 0.3559535813496692
52160 0.1666666666666667 0.5038461538461538 0.23465555416274902
52526 0.3333333333333333 0.8333333333333333 0.3967840165667138
52830 0.1538461538461538 0.4116059379217274 0.16290355636212248
53007 0.2 0.6123188405797101 0.2747015501848276
53217 0.2121212121212121 0.5349206349206349 0.2642485085864234
53262 0.2 0.5952380952380952 0.25713100221041435
53266 0.2 0.6691176470588235 0.3483071843800672
53405 0.2222222222222222 0.6373626373626374 0.2879681895462489
53658 0.1233333333333333 0.5126436781609195 0.3306409652712328
53787 0.2 0.6416666666666667 0.3558692304029184
54101 0.1437908496732026 0.6126482213438735 0.3796260251456085
54309 0.2857142857142857 0.6476190476190476 0.2969926283019186
54579 0.3055555555555556 0.7238095238095238 0.35102532382346174
54911 0.3214285714285714 0.717948717948718 0.32736252747531275
54953 0.25 0.7307692307692308 0.3539037183877666
55059 0.1437908496732026 0.4435897435897436 0.22445851881525844
55132 0.1758241758241758 0.557142857142857 0.28201698242146933
55270 0.1538461538461538 0.4375 0.22739147287422765
55312 0.2857142857142857 0.6857142857142857 0.30680911670345007
55457 0.2 0.5546218487394958 0.2307461137182098
55626 0.4 0.9333333333333333 0.4347992041215013
55696 0.25 0.9871794871794872 0.5235661984633586
56115 0.25 0.65 0.3275090666067755
56213 0.3333333333333333 0.9454545454545455 0.45132095208913864
56349 0.1794871794871795 0.6947368421052632 0.37446163268691385
56472 0.2307692307692308 0.4093567251461988 0.2399180829244917
56845 0.3333333333333333 0.717948717948718 0.3415073294929843
56969 0.3333333333333333 0.9090909090909091 0.42084857683090066
57142 0.2181818181818182 0.6176470588235294 0.3067855805898405
57158 0.3333333333333333 0.8909090909090909 0.41597183437174495
57314 0.1428571428571429 0.4292682926829268 0.19854375191349313
57780 0.25 0.575 0.2543414554596385
57914 0.3333333333333333 0.7647058823529412 0.4088398552748957
58152 0.1 0.5238095238095238 0.2790099911211759
58541 0.2444444444444444 0.6797385620915033 0.3384369747921508
59154 0.25 0.8476190476190476 0.41964719964530306
60006 0.2222222222222222 0.5789473684210527 0.26510066816760347
60021 0.2857142857142857 0.7032967032967034 0.345788716410165
60027 0.125 0.4169570267131243 0.13843217759221912
60028 0.1333333333333333 0.4753694581280788 0.23750556102447604
60092 0.3333333333333333 0.7802197802197802 0.40130744714379807
60230 0.1050724637681159 0.4109848484848485 0.24500402309972658
60472 0.2444444444444444 0.7252747252747253 0.3570024997056095
60485 0.3571428571428571 0.7051282051282051 0.37295738582664206
60527 0.25 0.6263736263736264 0.25740411243878913
60549 0.2444444444444444 0.7416666666666667 0.3659940211342681
60603 0.2222222222222222 0.5833333333333333 0.29911010611922956
61113 0.2181818181818182 0.5686274509803922 0.3245881612645249
61151 0.1428571428571429 0.5964912280701754 0.32639150561364966
61335 0.2 0.6373626373626374 0.34407943177901157
61342 0.1428571428571429 0.4318488529014845 0.17251356327463027
61519 0.2857142857142857 0.676470588235294 0.29608868134697985
61699 0.3214285714285714 0.7583333333333333 0.37229367191029106
61848 0.1538461538461538 0.4935064935064935 0.24479916699353868
62184 0.25 0.5934065934065934 0.31459807181721106
62196 0.196969696969697 0.6374269005847953 0.3072922965234667
62208 0.2857142857142857 0.619047619047619 0.2960467361387925
62377 0.2222222222222222 0.519047619047619 0.24763696329917623
62388 0.2181818181818182 0.5428571428571429 0.2782570970507618
62477 0.1794871794871795 0.5263157894736842 0.29138635315655226
62568 0.09401709401709402 0.2556862745098039 0.10564916459726548
62853 0.2857142857142857 0.8241758241758242 0.3707631637216618
62886 0.25 0.6952380952380952 0.3642225877375528
62983 0.1794871794871795 0.4412955465587045 0.18941891438929206
63031 0.1619047619047619 0.3994708994708995 0.25109846990609697
63216 0.1830065359477124 0.6333333333333333 0.3613468946892639
63223 0.25 0.6476190476190476 0.3525652800772193
63227 0.2 0.5508021390374332 0.2732435393966148
63248 0.1818181818181818 0.5147783251231527 0.23925282862714695
63268 0.2444444444444444 0.5833333333333333 0.25204261710010517
63277 0.3055555555555556 0.7142857142857143 0.3366557566673921
63414 0.2 0.8362573099415205 0.4181183402443796
63507 0.2888888888888889 0.8095238095238095 0.4106854212188823
63783 0.1714285714285714 0.5800865800865801 0.3324426868249319
64016 0.2727272727272727 0.675 0.37341017439724894
64218 0.2857142857142857 0.7051282051282051 0.3489712404246275
64281 0.25 0.5826612903225806 0.2709776035896917
64432 0.3611111111111111 0.9242424242424242 0.43877188227446134
64459 0.2857142857142857 0.8571428571428571 0.4214610549180292
64536 0.3055555555555556 0.6761904761904762 0.34456225806970725
64581 0.2666666666666667 0.6263736263736264 0.34246441862759175
64634 0.196969696969697 0.7017543859649124 0.36721570156498046
64692 0.2 0.52 0.22852648611954626
64753 0.1758241758241758 0.5 0.2733766790557054
64760 0.2 0.6416666666666667 0.3577923416734761
64843 0.2857142857142857 0.7794117647058824 0.354772520382287
64917 0.2 0.7142857142857143 0.38720084586958403
65632 0.2857142857142857 0.7912087912087912 0.37937372075496606
65723 0.2 0.676470588235294 0.3060579612275015
65857 0.3555555555555556 0.7727272727272727 0.3987778093520484
66062 0.1568627450980392 0.4867424242424242 0.2784729120880484
66656 0.25 0.6416666666666667 0.29331467244393755
66848 0.2545454545454545 0.6023391812865497 0.3271336106198164
67227 0.2575757575757576 0.7516339869281046 0.40696755019655817
67271 0.1695906432748538 0.4706533776301218 0.25509558086309486
67278 0.3214285714285714 0.7435897435897436 0.38650961361469194
67486 0.1868131868131868 0.454954954954955 0.23946391679276605
68209 0.180952380952381 0.6 0.3496185275595372
68407 0.175 0.4935064935064935 0.24458663838829706
68466 0.3333333333333333 0.780952380952381 0.36063401815048185
68548 0.3055555555555556 0.676470588235294 0.3388963162654135
68581 0.2777777777777778 0.6818181818181818 0.32073465346008273
68772 0.1714285714285714 0.4966666666666667 0.2221250269333402
68887 0.06401137980085349 0.3726775956284153 0.2681996600586002
68899 0.1323529411764706 0.5627705627705628 0.3171102892238467
69068 0.2857142857142857 0.696969696969697 0.35672775968798554
69271 0.1818181818181818 0.625 0.3386133828608754
69335 0.2444444444444444 0.6102941176470588 0.25769520352890307
69469 0.2857142857142857 0.8974358974358974 0.4430719243028405
69738 0.3214285714285714 0.7307692307692308 0.3217794193691119
69936 0.1978021978021978 0.6333333333333333 0.36865998759988367
70211 0.2 0.5686274509803922 0.2793656194568688
70311 0.2857142857142857 0.7802197802197802 0.35734249340038055
70327 0.2051282051282051 0.6544117647058824 0.3634173658011862
70488 0.2666666666666667 0.868131868131868 0.4812624213698202
70634 0.25 0.641025641025641 0.3471763364529663
70675 0.3055555555555556 0.7272727272727273 0.33477380896644376
70720 0.1871345029239766 0.5233333333333333 0.30946472744358217
70780 0.1437908496732026 0.4311594202898551 0.2535389219733915
70807 0.1333333333333333 0.3977011494252874 0.21451238973029074
71013 0.3333333333333333 0.8333333333333333 0.38916149060834415
71020 0.2857142857142857 0.6794871794871795 0.30918624426696767
71064 0.2444444444444444 0.65 0.33515833279140567
71530 0.3214285714285714 0.8131868131868132 0.4231837269392751
71561 0.25 0.6916666666666667 0.3026899956524712
71713 0.180952380952381 0.4463414634146341 0.24527331361159643
72014 0.2222222222222222 0.6 0.2937847718413772
72053 0.2857142857142857 0.6285714285714286 0.32161123332159874
72357 0.2857142857142857 0.7142857142857143 0.37692193631483817
72436 0.3333333333333333 0.8333333333333333 0.357011788403103
72539 0.2 0.6813186813186813 0.36797567227122496
72606 0.3333333333333333 0.8181818181818182 0.3829700389782012
72642 0.1818181818181818 0.4916666666666667 0.22354538614989442
72644 0.25 0.7666666666666667 0.36035317333931505
72784 0.1617647058823529 0.6640316205533597 0.39099043197253164
72791 0.1699346405228758 0.4717948717948718 0.23696844270241693
72852 0.380952380952381 1.0 0.5108303345551352
72918 0.1397058823529412 0.4061538461538462 0.2129569326934302
73054 0.3333333333333333 0.7047619047619048 0.38592936738461214
73197 0.25 0.858974358974359 0.42936576152497685
73265 0.2857142857142857 0.7142857142857143 0.3007537481155784
73449 0.25 0.675 0.3064770583261447
73682 0.2857142857142857 0.6397058823529412 0.3153582569500565
73957 0.1619047619047619 0.4946236559139785 0.26865240040267757
74113 0.1075268817204301 0.3900709219858156 0.2810185649236155
74129 0.2857142857142857 0.7307692307692308 0.3694843355277677
74238 0.380952380952381 0.9230769230769231 0.46621183071049055
74259 0.2 0.5032679738562092 0.26996094873569987
74299 0.2363636363636364 0.6857142857142857 0.37128132097738376
74429 0.2545454545454545 0.5151515151515152 0.26673224818608293
74469 0.2 0.5614035087719298 0.27463397725926525
74498 0.2 0.5686274509803922 0.3058678391199965
74556 0.2857142857142857 0.6405228758169935 0.3101186040476118
75025 0.1385281385281385 0.4516129032258065 0.26277353527918296
75171 0.1470588235294118 0.7355072463768116 0.4052882517071004
75199 0.2181818181818182 0.5220588235294118 0.26439475546454505
75264 0.3333333333333333 0.7121212121212122 0.3659933891765695
75499 0.175 0.5221674876847291 0.2955265658256763
75706 0.2857142857142857 0.7121212121212122 0.35362450062421585
75846 0.2666666666666667 0.6813186813186813 0.35895857522933033
76169 0.2222222222222222 0.7083333333333333 0.37377950255186826
76571 0.196969696969697 0.6470588235294118 0.3463843792260192
76778 0.2179487179487179 0.4904761904761905 0.22125805892941428
77205 0.3055555555555556 0.9242424242424242 0.4359055771210752
77209 0.25 0.6666666666666667 0.3028482989684938
77242 0.3611111111111111 0.8222222222222222 0.4373179166204643
77463 0.2666666666666667 0.7333333333333333 0.3892342136414749
77578 0.1758241758241758 0.4884615384615385 0.210628702442057
77846 0.2857142857142857 0.8131868131868132 0.40740725155193863
77915 0.2857142857142857 0.7714285714285714 0.36403912684118533
77942 0.2222222222222222 0.6140350877192982 0.2808954162931653
77974 0.3333333333333333 0.8666666666666667 0.39120833757614887
78067 0.2 0.6140350877192982 0.2910196236784715
78102 0.3214285714285714 0.7333333333333333 0.3578936532205375
78143 0.3214285714285714 0.783625730994152 0.34171199742527497
78385 0.3333333333333333 0.696969696969697 0.3395642522070571
78589 0.2222222222222222 0.619047619047619 0.31585997206403055
78918 0.125 0.44 0.20865921563824424
79238 0.1583333333333333 0.4273504273504274 0.19740710448498125
79267 0.1923076923076923 0.5714285714285714 0.2709403820715675
79277 0.2051282051282051 0.5523809523809524 0.2853246219731588
79504 0.152046783625731 0.4390243902439024 0.23057832788106802
79785 0.25 0.5604395604395604 0.2627740456480615
79816 0.3333333333333333 0.7575757575757576 0.37080121848770264
79843 0.1666666666666667 0.5476529160739687 0.25181573748009867
80088 0.3333333333333333 0.7582417582417582 0.3790425921784444
80128 0.25 0.6114081996434938 0.28507096955752936
80192 0.2222222222222222 0.7142857142857143 0.311248455789814
80314 0.2272727272727273 0.5955882352941176 0.31721805601954045
80424 0.2666666666666667 0.6257309941520468 0.3005932165720691
80487 0.2363636363636364 0.7426470588235294 0.37178107227729806
80672 0.2857142857142857 0.7047619047619048 0.33618071895170015
80719 0.25 0.75 0.3547049267536988
80793 0.3214285714285714 0.8076923076923077 0.42580930830197194
80873 0.25 0.6703296703296703 0.36475126659730034
80884 0.4 0.9642857142857143 0.4650074891578457
80982 0.2285714285714286 0.8333333333333333 0.5119628437028779
81042 0.25 0.5523809523809524 0.2513807601672674
81219 0.4 0.9642857142857143 0.4086241363215121
81274 0.3055555555555556 0.858974358974359 0.4127995146618132
81286 0.1818181818181818 0.5008403361344538 0.22661037370501183
81432 0.2 0.5620915032679739 0.2975137895996561
81526 0.180952380952381 0.5 0.2857972934441875
81547 0.08923076923076923 0.4204545454545455 0.254781494189331
81740 0.4 0.9333333333333333 0.4508680704363271
81897 0.1666666666666667 0.6428571428571429 0.3496253101398331
82063 0.1470588235294118 0.4966261808367072 0.28312172110010875
82275 0.25 0.6666666666666667 0.2959410354031602
82299 0.1538461538461538 0.5047619047619047 0.29430973807002037
82345 0.1523809523809524 0.4338461538461538 0.2422505613516136
82467 0.2888888888888889 0.6666666666666667 0.3233541153954499
82533 0.2197802197802198 0.7619047619047619 0.4226533102508193
82560 0.2909090909090909 0.738562091503268 0.36752287911223874
82727 0.2222222222222222 0.6166666666666667 0.32075550007414944
82856 0.2222222222222222 0.7619047619047619 0.37489451892917236
82996 0.25 0.6013071895424837 0.28708643438104325
83073 0.2545454545454545 0.6928104575163399 0.3688194824128969
83521 0.1648351648351648 0.4444444444444444 0.20974795925315123
83568 0.1142857142857143 0.386892177589852 0.22233369099147546
83578 0.2857142857142857 0.6181818181818182 0.30579284553487646
83950 0.1666666666666667 0.5428571428571429 0.2742952859068627
84204 0.1 0.4564393939393939 0.2879363764774812
84232 0.3333333333333333 0.8636363636363636 0.3884737353720925
84444 0.1758241758241758 0.699604743083004 0.39798082888521324
84621 0.3055555555555556 0.6923076923076923 0.35502539315852405
84622 0.2222222222222222 0.5909090909090909 0.26267615587844867
84679 0.4 1.0 0.4179984000027344
84715 0.2857142857142857 0.645021645021645 0.3008012212365269
84729 0.2857142857142857 0.7032967032967034 0.3553572470989506
84795 0.2777777777777778 0.6571428571428571 0.29065413085403885
84874 0.196969696969697 0.46996996996997 0.20649422104582144
85044 0.25 0.5686274509803922 0.25922404499315904
85214 0.25 0.7142857142857143 0.3501815165008583
85229 0.2 0.6257309941520468 0.31124807765376894
85320 0.3333333333333333 0.7818181818181817 0.409325878520341
85323 0.196969696969697 0.4848484848484848 0.237119728547352
85334 0.2444444444444444 0.5502645502645503 0.2674994308544092
85435 0.3333333333333333 0.9555555555555556 0.48382577400750626
85657 0.2857142857142857 0.7032967032967034 0.31582424939372433
85681 0.3333333333333333 0.803030303030303 0.3746851913031305
85886 0.2307692307692308 0.760233918128655 0.3857911914224146
85962 0.2222222222222222 0.525 0.23652917286520142
86032 0.3214285714285714 0.9090909090909091 0.4377311086290315
86061 0.2363636363636364 0.7916666666666667 0.449865719556203
86375 0.2222222222222222 0.5847953216374269 0.2791372914174394
86390 0.2857142857142857 0.6666666666666667 0.29299952282823777
86491 0.380952380952381 0.8666666666666667 0.4195397105098464
86502 0.3214285714285714 0.7582417582417582 0.40250197643070057
86626 0.2888888888888889 0.8205128205128205 0.4232754210451974
86720 0.380952380952381 0.8076923076923077 0.39432216184870195
86909 0.2 0.5109243697478992 0.25603140699264004
87040 0.1904761904761905 0.7421052631578947 0.41285546629175257
87101 0.3333333333333333 0.717948717948718 0.3411915135776517
87127 0.1666666666666667 0.6023391812865497 0.30102850244148105
87159 0.3333333333333333 0.7555555555555556 0.36720020153811683
87168 0.2181818181818182 0.5523809523809524 0.24529161653834147
87172 0.1428571428571429 0.5428571428571429 0.27205932315245335
87469 0.2222222222222222 0.6813186813186813 0.3429645274203797
87634 0.1764705882352941 0.670995670995671 0.42331002277157553
87915 0.2121212121212121 0.8571428571428571 0.4498678766858121
87977 0.3611111111111111 0.780952380952381 0.38950935366568135
88070 0.2444444444444444 0.7362637362637363 0.3691672147549343
88082 0.25 0.7692307692307692 0.3480879069742195
88288 0.1794871794871795 0.49 0.23298198673428397
88358 0.25 0.8083333333333333 0.3743019101911806
88868 0.2444444444444444 0.5686274509803922 0.2731247664212421
89289 0.25 0.8461538461538461 0.4027817606357092
89409 0.2857142857142857 0.7727272727272727 0.36873154144316844
89844 0.2121212121212121 0.8380952380952381 0.47365862889877264
89909 0.2857142857142857 0.6952380952380952 0.29081543298252543
90192 0.1507692307692308 0.578494623655914 0.3766541722334414
90506 0.1557971014492754 0.5020161290322581 0.3297836078014314
90549 0.3333333333333333 0.7252747252747253 0.39063197477327655
90584 0.2 0.6838235294117647 0.32283948135340557
90672 0.3055555555555556 0.803030303030303 0.429370215853347
90875 0.3571428571428571 0.8205128205128205 0.415613864130938
91026 0.2222222222222222 0.6862745098039216 0.32945520312352505
91213 0.2 0.5808823529411765 0.2575716923718138
91320 0.25 0.6666666666666667 0.3109839935171467
91469 0.2888888888888889 0.819047619047619 0.4146638890697352
91547 0.2 0.4571428571428571 0.2242116153951231
91687 0.2222222222222222 0.676470588235294 0.33317284964008764
91735 0.2222222222222222 0.5862068965517241 0.2610655313398918
91856 0.3333333333333333 0.9120879120879121 0.4510952708496873
92065 0.12 0.4657258064516129 0.30741104238832667
92176 0.1868131868131868 0.4123076923076923 0.2101071437672495
92273 0.2857142857142857 0.6285714285714286 0.28701078229488136
92304 0.1014492753623188 0.4576719576719577 0.27400643842964584
92463 0.25 0.6416666666666667 0.2585969184560879
92484 0.1428571428571429 0.5315789473684212 0.3047081621010045
92510 0.1538461538461538 0.5526315789473684 0.24746567023585192
92527 0.2272727272727273 0.6052631578947368 0.31969676081192877
92568 0.2 0.6476190476190476 0.33537640350672704
92610 0.1830065359477124 0.4031007751937984 0.2208305519436292
92854 0.3333333333333333 0.7426470588235294 0.35931887200883755
92858 0.1666666666666667 0.5174603174603175 0.27500266145771074
93282 0.2777777777777778 0.6 0.2841715172583444
93315 0.0813953488372093 0.36 0.26416948056335404
93518 0.1648351648351648 0.6368421052631579 0.35356686097604845
93658 0.2727272727272727 0.625 0.30920808880463146
94012 0.380952380952381 0.8571428571428571 0.4140195797129448
94040 0.1818181818181818 0.5185185185185185 0.2572439951625055
94115 0.25 0.6339869281045752 0.3143609221102586
94118 0.1228070175438596 0.3826638477801268 0.1377581551368246
94203 0.2121212121212121 0.7428571428571429 0.3999151384098516
94228 0.2666666666666667 0.5882352941176471 0.29456721595206314
94290 0.1818181818181818 0.5394957983193277 0.23835664370688237
94382 0.25 0.5808823529411765 0.2573072898509458
94560 0.1397058823529412 0.6324110671936759 0.4086137148186919
95098 0.141304347826087 0.4095744680851064 0.25079497767321035
95230 0.1794871794871795 0.6432748538011696 0.34153196749457093
95270 0.3333333333333333 0.868131868131868 0.42699030661701276
95313 0.1666666666666667 0.5321637426900585 0.24134295921922588
95450 0.2424242424242424 0.583743842364532 0.2745233879517435
95650 0.3333333333333333 0.8787878787878788 0.38015624189548514
95726 0.2 0.6047619047619048 0.3481374598716887
95734 0.1818181818181818 0.5174603174603175 0.18669502806732466
95887 0.25 0.6813186813186813 0.36051480065690855
95950 0.2666666666666667 0.725 0.34327838741772837
96055 0.2 0.5730994152046784 0.25156800911430305
96578 0.380952380952381 0.8444444444444444 0.3874513356297328
96632 0.3333333333333333 0.9090909090909091 0.4456981795041845
96651 0.2857142857142857 0.6416666666666667 0.2897042802778653
96735 0.1666666666666667 0.51417004048583 0.22286088908454602
96811 0.25 0.6666666666666667 0.315466578975905
96983 0.1666666666666667 0.5473684210526316 0.3083700401644873
97129 0.1169590643274854 0.6 0.3514811122190376
97317 0.1923076923076923 0.5544354838709677 0.26717751195432127
97413 0.2444444444444444 0.638095238095238 0.3068013705963966
97492 0.2 0.5887445887445887 0.29992302781106167
97512 0.2777777777777778 0.7692307692307692 0.38644443480270924
97597 0.2222222222222222 0.6083333333333333 0.2899547558127049
97694 0.25 0.6538461538461539 0.3290410159680779
97741 0.3055555555555556 0.6916666666666667 0.3632139404637092
97994 0.2564102564102564 0.8461538461538461 0.5003933232896692
98253 0.3333333333333333 0.9090909090909091 0.40303782838263624
98456 0.1133333333333333 0.4206896551724138 0.27362985088369124
98766 0.2363636363636364 0.6323529411764706 0.3214157766517517
98832 0.2222222222222222 0.5588235294117647 0.2703063316051325
98852 0.2666666666666667 0.6274509803921569 0.30413572520589005
98971 0.1538461538461538 0.515015015015015 0.25869586918294907
99030 0.3214285714285714 0.7727272727272727 0.35100764112943095
99090 0.2363636363636364 0.5494505494505495 0.24739930121828227
99138 0.2857142857142857 0.717948717948718 0.3602133132617616
99278 0.2222222222222222 0.6083333333333333 0.3108061129704689
99314 0.2 0.6666666666666667 0.34302038361400017
99400 0.2637362637362637 0.5454545454545455 0.3218325594503925
99522 0.1818181818181818 0.5204678362573099 0.2098740078994627
99545 0.25 0.6007905138339921 0.3035596023078245
99681 0.2666666666666667 0.6166666666666667 0.2845877806844031
99741 0.2857142857142857 0.7878787878787878 0.3903265904025186
99846 0.25 0.717948717948718 0.3551698265951356
99878 0.1758241758241758 0.4827586206896552 0.23054032116662107
99895 0.2222222222222222 0.5824175824175823 0.30052634700776665
100032 0.2444444444444444 0.8901098901098901 0.46410766387265523
100048 0.2363636363636364 0.7 0.4218434650652655
100222 0.1333333333333333 0.4743083003952569 0.2744636691860369
100623 0.25 0.8717948717948718 0.4628890871719861
100707 0.25 0.5333333333333333 0.2868121559373364
100728 0.25 0.6794871794871795 0.2920608227360338
100790 0.1571428571428571 0.4630541871921182 0.26125237030316373
100830 0.2181818181818182 0.5472370766488414 0.2247304905993642
100879 0.2444444444444444 0.6923076923076923 0.35529490001359526
101075 0.2 0.6176470588235294 0.2934920922553476
101197 0.4 0.8666666666666667 0.4010022083758492
101234 0.1818181818181818 0.5294117647058824 0.2530274652352055
101598 0.1225296442687747 0.3996299722479186 0.2631767571710994
101635 0.2181818181818182 0.6339869281045752 0.29534943557069354
101798 0.2 0.7352941176470588 0.383625810676713
102043 0.1648351648351648 0.6143790849673203 0.3695224870948548
102258 0.11 0.5018939393939394 0.32260622045582527
102378 0.25 0.6374269005847953 0.30951428408012677
102407 0.2121212121212121 0.6339869281045752 0.29671989172181645
102463 0.2857142857142857 0.8939393939393939 0.48325316591990153
102491 0.4 0.8444444444444444 0.40390552756336096
102500 0.15 0.3920265780730897 0.1785382079839818
102756 0.2222222222222222 0.6274509803921569 0.2497633411365919
102780 0.25 0.5714285714285714 0.25778618106003015
103188 0.25 0.6153846153846154 0.2763908112219336
103203 0.2 0.5321637426900585 0.27255887606810947
103245 0.2424242424242424 0.875 0.4907964664705974
103269 0.3333333333333333 0.8333333333333333 0.3733907632558827
103510 0.2 0.4588744588744589 0.2140931735009505
103527 0.2857142857142857 0.8333333333333333 0.3901246512712141
103608 0.1416666666666667 0.3902439024390244 0.1818941012626004
103925 0.2857142857142857 0.7272727272727273 0.3562912545819399
104240 0.2222222222222222 0.6666666666666667 0.32291699156890624
104283 0.1538461538461538 0.4307692307692308 0.19228607755380642
104874 0.1818181818181818 0.5619047619047619 0.31365828921577116
105220 0.3333333333333333 0.9090909090909091 0.4357627963968867
105221 0.25 0.7142857142857143 0.3771133052068288
105226 0.3214285714285714 0.888888888888889 0.4374080946422717
105270 0.2545454545454545 0.6617647058823529 0.3627638236054239
105273 0.25 0.7582417582417582 0.3657798391194363
105682 0.1758241758241758 0.4358974358974359 0.2106316973682671
105695 0.2 0.4937611408199643 0.23186112698174718
105831 0.25 0.6470588235294118 0.34475872739899127
105959 0.1666666666666667 0.466966966966967 0.21562810066080765
106088 0.196969696969697 0.4744744744744745 0.20073756267634235
106265 0.3214285714285714 0.7051282051282051 0.3510016200101683
106330 0.4666666666666667 1.0 0.48887836353797876
106364 0.2857142857142857 0.6593406593406593 0.28801578387151483
106446 0.25 0.6818181818181818 0.3464752189632405
106503 0.1794871794871795 0.5974025974025974 0.3255706623462266
106516 0.25 0.7435897435897436 0.33370475569962144
106693 0.25 0.9642857142857143 0.429045172698534
106695 0.2222222222222222 0.6421052631578947 0.31287442004055604
106805 0.2181818181818182 0.6421052631578947 0.35260528781344
106834 0.25 0.5797101449275363 0.26969098685338966
107136 0.25 0.7083333333333333 0.32357631778703083
107341 0.1619047619047619 0.5670995670995671 0.34287621255978096
107515 0.1397058823529412 0.4426829268292683 0.21256329433080665
107564 0.25 0.6323529411764706 0.2982399458960382
107639 0.2857142857142857 0.6593406593406593 0.3335229606332371
107707 0.1666666666666667 0.4848484848484848 0.19276300213683625
107813 0.2272727272727273 0.7802197802197802 0.44368728384832146
107972 0.3571428571428571 0.9272727272727272 0.42523417596577745
107973 0.25 0.6952380952380952 0.3097147329277566
108128 0.3333333333333333 0.8761904761904762 0.447287705299691
108211 0.1416666666666667 0.5108695652173914 0.269805688584787
108249 0.3611111111111111 0.9142857142857143 0.48717528565787643
108349 0.1794871794871795 0.5333333333333333 0.28613688005460874
108356 0.1897233201581028 0.6108374384236454 0.419103951367629
108457 0.3571428571428571 0.8205128205128205 0.4156826884433689
108504 0.1923076923076923 0.4474474474474474 0.24251744136373984
108622 0.3333333333333333 0.8666666666666667 0.3789888371680023
108846 0.2 0.6176470588235294 0.3078698207698981
109340 0.3333333333333333 0.7948717948717949 0.3548063862165455
109389 0.1818181818181818 0.6862745098039216 0.34912855741347
109657 0.2444444444444444 0.6176470588235294 0.3179794925213508
109716 0.2888888888888889 0.6470588235294118 0.30422745064254536
109844 0.16 0.7116402116402116 0.49881615782308303
109928 0.2 0.5495798319327732 0.2880052185878002
109939 0.2857142857142857 0.7472527472527473 0.3385926856447236
110006 0.3333333333333333 0.676470588235294 0.33479918909665773
110063 0.3333333333333333 0.7142857142857143 0.3454917475106312
110190 0.1255411255411255 0.4107308048103608 0.2364932126840151
110495 0.1818181818181818 0.573109243697479 0.26822951703690506
110704 0.2222222222222222 0.6083333333333333 0.3032889053948063
111002 0.2777777777777778 0.7523809523809524 0.3300843462582321
111023 0.3055555555555556 0.6476190476190476 0.33971576454693014
111235 0.2 0.7581699346405228 0.3641506163756968
111311 0.1323529411764706 0.5930735930735931 0.37808506996345537
111709 0.1038961038961039 0.4919540229885057 0.29506321816732967
111838 0.2222222222222222 0.7 0.3235390937949129
112115 0.2222222222222222 0.6209150326797386 0.24799473134673852
112167 0.1666666666666667 0.490990990990991 0.21020067987070323
112316 0.1923076923076923 0.5736842105263158 0.31000144102683136
112332 0.3214285714285714 0.7692307692307692 0.3570480942580279
112354 0.2857142857142857 0.7582417582417582 0.35422283050386216
112505 0.1666666666666667 0.5789473684210527 0.2742622186028206
112709 0.2777777777777778 0.7428571428571429 0.418077877905396
112777 0.25 0.5686274509803922 0.27382775670465337
112810 0.1818181818181818 0.4957983193277311 0.2248110522702006
112825 0.2363636363636364 0.7833333333333333 0.4459398154603429
112876 0.1428571428571429 0.4666666666666667 0.19615016114771752
112979 0.2857142857142857 0.8333333333333333 0.3825218410746144
113040 0.2 0.6166666666666667 0.2972276057433342
113444 0.2444444444444444 0.6405228758169935 0.3141216179384634
113526 0.25 0.6666666666666667 0.28536773903260126
113673 0.3333333333333333 0.782051282051282 0.3556644604204019
114019 0.3214285714285714 0.7252747252747253 0.355728432734446
114050 0.3333333333333333 0.8222222222222222 0.39484798797148124
114176 0.1978021978021978 0.5789473684210527 0.3047299547471898
114319 0.1538461538461538 0.5321637426900585 0.2721394350842651
114462 0.2857142857142857 0.8636363636363636 0.4100321715500477
114484 0.2222222222222222 0.5441176470588235 0.2889234016766975
114505 0.2444444444444444 0.8076923076923077 0.43716368721186194
114709 0.2222222222222222 0.7472527472527473 0.37019646600959216
114862 0.25 0.5578947368421053 0.2539823784579861
114977 0.1461988304093567 0.3444075304540421 0.1579945050158706
115165 0.2 0.608187134502924 0.3703731006150606
115182 0.2 0.6 0.325838915479337
115246 0.2 0.676470588235294 0.32035856021250536
115822 0.196969696969697 0.5620915032679739 0.2774036286618843
116056 0.1818181818181818 0.5421052631578946 0.27793815742480377
116063 0.1666666666666667 0.6029411764705882 0.3192801367741429
116107 0.1619047619047619 0.4109756097560976 0.2024798337242598
116184 0.3777777777777778 0.8095238095238095 0.4160637025720955
116239 0.380952380952381 0.8333333333333333 0.42549065418948856
116578 0.25 0.6833333333333333 0.2800169475958616
116806 0.3333333333333333 0.7435897435897436 0.34604089916531705
117134 0.25 0.8636363636363636 0.4527147985689078
117891 0.1637426900584795 0.5806451612903226 0.3294974133264225
117903 0.2 0.7279411764705882 0.3532837218162407
117993 0.2857142857142857 0.7564102564102564 0.33346651572899144
118213 0.2857142857142857 0.7878787878787878 0.36419509666569433
118274 0.3055555555555556 0.7583333333333333 0.39121387929117174
118372 0.380952380952381 0.7636363636363636 0.3825926450953049
118377 0.2222222222222222 0.5797101449275363 0.2405626284438319
118407 0.25 0.5555555555555556 0.2575592686085727
118473 0.2857142857142857 0.8974358974358974 0.42042426912414016
118560 0.1666666666666667 0.5733333333333333 0.28881851333852104
118739 0.1666666666666667 0.5523809523809524 0.2822135687884067
118755 0.2197802197802198 0.7058823529411765 0.39234222585993755
118761 0.2363636363636364 0.6023391812865497 0.26484485458755275
119062 0.2222222222222222 0.7252747252747253 0.35019580263831734
119266 0.2222222222222222 0.6571428571428571 0.28560163782598136
120099 0.1648351648351648 0.5428571428571429 0.27540469177976307
120224 0.3333333333333333 0.7454545454545455 0.34888559240067835
120284 0.2222222222222222 0.7058823529411765 0.3266917930010073
120333 0.2222222222222222 0.5978260869565217 0.26362742205122014
120806 0.2777777777777778 0.9090909090909091 0.47352466398696696
120922 0.1111111111111111 0.308446455505279 0.14731381878886823
120938 0.2916666666666667 0.7428571428571429 0.4354769483136042
121073 0.2777777777777778 0.7142857142857143 0.33790336142536814
121115 0.2222222222222222 0.5906432748538012 0.27078789968833933
121251 0.2181818181818182 0.65 0.3484593264870366
121299 0.2857142857142857 0.8 0.3633035177885194
121302 0.2777777777777778 0.6333333333333333 0.3385115612896305
121375 0.2857142857142857 0.8 0.34360210754350623
121809 0.1916666666666667 0.616600790513834 0.38450375259569125
121895 0.1818181818181818 0.5428571428571429 0.21291092098982148
122028 0.25 0.8076923076923077 0.4496113515838991
122037 0.2444444444444444 0.5686274509803922 0.27517246739327444
122090 0.196969696969697 0.5533428165007112 0.2813164327475481
122273 0.1818181818181818 0.4761904761904762 0.2010525540397618
122363 0.2222222222222222 0.8161764705882353 0.416157438271522
122666 0.1538461538461538 0.632034632034632 0.3638558388482549
122806 0.1758241758241758 0.7368421052631579 0.4477923925507761
123236 0.2181818181818182 0.52 0.2593367880534317
123246 0.2121212121212121 0.5849802371541502 0.3284837458777565
123275 0.25 0.7912087912087912 0.3883145444198913
123280 0.2909090909090909 0.6323529411764706 0.3306258634861103
123511 0.2222222222222222 0.5947712418300654 0.2637435023602153
123855 0.25 0.7272727272727273 0.3616975244765025
123952 0.1558441558441558 0.432183908045977 0.24834537145764185
123953 0.2181818181818182 0.8416666666666667 0.4679770500748706
124134 0.2666666666666667 0.673202614379085 0.3018977692472566
124138 0.1619047619047619 0.539039039039039 0.3142703837547383
124315 0.2166666666666667 0.7 0.3865225148419307
124400 0.175 0.3865853658536585 0.18610134749126123
124426 0.1764705882352941 0.5473684210526316 0.3330691300518102
124430 0.1714285714285714 0.6428571428571429 0.39520569587182275
124510 0.1648351648351648 0.5324675324675325 0.2708541479369013
124567 0.3333333333333333 0.861111111111111 0.4258962108941874
124686 0.1812865497076023 0.6442687747035573 0.42318870630065564
124771 0.1758241758241758 0.4318488529014845 0.1818008011855974
124800 0.2857142857142857 0.7252747252747253 0.3526722956214208
124846 0.1168831168831169 0.4731707317073171 0.2769669586538001
124908 0.2 0.8476190476190476 0.48899961527726377
124926 0.1648351648351648 0.5811965811965812 0.33325879661833396
124964 0.1666666666666667 0.5380116959064327 0.2734964718206801
125110 0.2727272727272727 0.5833333333333333 0.2945030725740603
125114 0.1372549019607843 0.4112050739957717 0.21997112893176493
125159 0.3333333333333333 0.967032967032967 0.43618759523125805
125300 0.3055555555555556 0.8761904761904762 0.4425968387603543
125401 0.2222222222222222 0.5333333333333333 0.24131078976535086
125552 0.3055555555555556 0.675 0.33097164752900765
125599 0.380952380952381 0.7904761904761906 0.38143065803526427
125663 0.2777777777777778 0.676470588235294 0.3386466096195022
125687 0.3333333333333333 0.7333333333333333 0.3353746829783949
125715 0.2444444444444444 0.575 0.2571642071085478
125809 0.125615763546798 0.5109243697478992 0.35651857154244004
125995 0.2 0.5882352941176471 0.3188018935396419
126094 0.175 0.6493506493506493 0.40611407922723575
126279 0.2857142857142857 0.6794871794871795 0.31901988106195844
126309 0.2857142857142857 0.7058823529411765 0.2900480267500472
126544 0.2857142857142857 0.8363636363636364 0.4014056705584581
126633 0.4 1.0 0.4240054809153306
126865 0.1264822134387352 0.3330249768732655 0.1604385592415849
126960 0.2777777777777778 0.6666666666666667 0.363515064605019
127045 0.303030303030303 0.6339869281045752 0.35355849541644646
127141 0.1470588235294118 0.4391534391534392 0.22533738948741822
127146 0.2 0.5808823529411765 0.2526283770882508
127243 0.1666666666666667 0.5315789473684212 0.28952526562203224
127585 0.4 0.8222222222222222 0.4032263868675696
127618 0.2222222222222222 0.5882352941176471 0.29630558119376527
127964 0.2777777777777778 0.780952380952381 0.4318645761833384
127977 0.3055555555555556 0.7435897435897436 0.3855019953840165
128146 0.303030303030303 0.7279411764705882 0.43570060785481335
128171 0.1699346405228758 0.4390804597701149 0.2576503645833332
128202 0.25 0.5604395604395604 0.26299551933619153
128381 0.2 0.6952380952380952 0.3791362626853891
128492 0.380952380952381 0.858974358974359 0.4417591048056301
128520 0.2777777777777778 0.6333333333333333 0.27950411933506825
128524 0.3333333333333333 0.7307692307692308 0.3646608558814766
128635 0.3333333333333333 0.9777777777777777 0.49808662599090986
128643 0.3333333333333333 0.7272727272727273 0.3419477216913163
128828 0.1538461538461538 0.6105263157894737 0.30967116492016034
128916 0.2575757575757576 0.7058823529411765 0.34435873766695074
128918 0.2 0.5138461538461538 0.27698823870661976
128968 0.2 0.7666666666666667 0.40270705941752294
129163 0.1818181818181818 0.4978354978354978 0.2514716083234773
129416 0.2777777777777778 0.5904761904761905 0.2865834825316014
129504 0.3333333333333333 0.9358974358974359 0.4537760324158532
129611 0.3333333333333333 0.8166666666666667 0.35872196429090214
129780 0.1323076923076923 0.4860215053763441 0.3169676118066122
129941 0.3777777777777778 0.7802197802197802 0.3785497520706556
130090 0.2666666666666667 0.6166666666666667 0.30427636314730877
130614 0.1904761904761905 0.5497076023391813 0.3043103331393196
130814 0.3214285714285714 0.7948717948717949 0.4385899108809657
130907 0.2857142857142857 0.6666666666666667 0.3424534622084866
131010 0.2666666666666667 0.8021978021978022 0.40645423913539225
131024 0.2 0.7904761904761906 0.40282248236815527
131061 0.3333333333333333 0.8351648351648352 0.41818345173203697
131150 0.2 0.7714285714285714 0.3980820335569135
131194 0.1714285714285714 0.7124183006535948 0.4178351031232523
131214 0.1666666666666667 0.4705128205128205 0.2803668097580572
131278 0.2121212121212121 0.5899159663865546 0.2705203823486312
131395 0.1416666666666667 0.4617940199335548 0.2483529130612393
131466 0.1868131868131868 0.5631578947368421 0.28833585577835924
131570 0.2222222222222222 0.5490196078431373 0.25366439475817065
131648 0.152046783625731 0.7238095238095238 0.47670992099455756
131738 0.1428571428571429 0.3782051282051282 0.17349014155070905
131852 0.2363636363636364 0.5882352941176471 0.26930395989609984
131861 0.2666666666666667 0.6916666666666667 0.339246642846093
131943 0.1538461538461538 0.457957957957958 0.21448697470051634
132046 0.1333333333333333 0.5810276679841897 0.3125198607777991
132055 0.3214285714285714 0.7121212121212122 0.34276589963036264
132126 0.2564102564102564 0.6601307189542484 0.3751672395576852
132285 0.2666666666666667 0.676470588235294 0.34171391264658724
132564 0.25 0.6761904761904762 0.3109649733540582
132627 0.2 0.6549707602339181 0.3232742991257391
132665 0.2222222222222222 0.6102941176470588 0.3103523416553427
132701 0.2222222222222222 0.5916666666666667 0.2874895068976999
133147 0.25 0.5952380952380952 0.2708384280665809
133184 0.08387096774193548 0.386892177589852 0.25230656520498296
133311 0.1818181818181818 0.7105263157894737 0.33815881240085577
133336 0.1538461538461538 0.5631578947368421 0.29595575075311387
133362 0.2 0.5476190476190476 0.26819630602466255
133497 0.1868131868131868 0.4512820512820513 0.21987749669993897
133533 0.09401709401709402 0.3731060606060606 0.25692150201590436
133555 0.2222222222222222 0.6140350877192982 0.25028499053045195
133723 0.2 0.5751633986928105 0.2839420756645615
133730 0.2181818181818182 0.5887445887445887 0.30748267081617414
133739 0.25 0.7435897435897436 0.3691877478924556
134008 0.2 0.5347593582887701 0.21300367455454566
134734 0.25 0.5811051693404635 0.2788709925844199
134870 0.1095238095238095 0.4175475687103594 0.21326036363506842
134968 0.2575757575757576 0.6601307189542484 0.34773418779596316
135237 0.2666666666666667 0.7619047619047619 0.4083078859166968
135274 0.2 0.5826612903225806 0.2984790471331818
135328 0.2424242424242424 0.5098814229249012 0.2452800785145231
135351 0.1304347826086957 0.4700854700854701 0.3101553351671303
135412 0.2363636363636364 0.5546218487394958 0.28994963030115245
135532 0.3214285714285714 0.6952380952380952 0.34605740701157217
135996 0.2095238095238095 0.4694167852062589 0.21745363607617457
136240 0.1818181818181818 0.4588394062078273 0.22220986025989067
136303 0.2222222222222222 0.7083333333333333 0.3483017203421198
136534 0.4 0.8909090909090909 0.4186153778203856
136560 0.1818181818181818 0.65 0.3356267048131387
136849 0.2 0.608187134502924 0.2410126512765671
137015 0.2222222222222222 0.6470588235294118 0.3428088928811556
137241 0.25 0.5871212121212122 0.29413587913506656
137341 0.09116809116809117 0.3937254901960784 0.22068461358012087
137348 0.4 1.0 0.4836024724467448
137436 0.25 0.6222222222222222 0.2934358296803111
137728 0.3333333333333333 0.9444444444444444 0.4024834301077406
137790 0.1538461538461538 0.4504504504504505 0.16711800313435468
137963 0.2777777777777778 0.676470588235294 0.3261278118118533
138796 0.3055555555555556 0.6666666666666667 0.33454054307257436
139089 0.2272727272727273 0.5507246376811594 0.25370254769458594
139338 0.2 0.5333333333333333 0.25545009786815814
139352 0.3214285714285714 0.7692307692307692 0.348445347800531
139438 0.2197802197802198 0.6857142857142857 0.41341239492143594
139461 0.152046783625731 0.4192799070847851 0.21670684534882276
139465 0.1818181818181818 0.6666666666666667 0.3253494734875206
139709 0.2 0.6166666666666667 0.29005298096554855
140137 0.2156862745098039 0.6284584980237155 0.37026842500731494
140332 0.1461988304093567 0.4066666666666667 0.22903455504519626
140362 0.2222222222222222 0.575 0.2752805973848982
140370 0.196969696969697 0.7833333333333333 0.44688311619814286
140426 0.2777777777777778 0.6928104575163399 0.3209303748159441
140474 0.25 1.0 0.5153231192879156
140499 0.2 0.5955882352941176 0.26964686010909766
140558 0.1818181818181818 0.5047619047619047 0.24998054661105953
140569 0.1666666666666667 0.6928104575163399 0.41664681093555744
140576 0.25 0.7692307692307692 0.3793172257060387
140695 0.1648351648351648 0.5263157894736842 0.31391716743135917
140735 0.3333333333333333 0.8484848484848485 0.424908934437216
140986 0.2181818181818182 0.5882352941176471 0.32448949424895107
140995 0.1818181818181818 0.7166666666666667 0.384566880527884
141044 0.1818181818181818 0.7124183006535948 0.3807646850781783
141092 0.2222222222222222 0.5808823529411765 0.2644455803823664
141156 0.2222222222222222 0.7802197802197802 0.37930633819226967
141387 0.2181818181818182 0.5270655270655271 0.2647510059818167
141577 0.07394957983193277 0.3030852994555354 0.20877752667786506
141759 0.2222222222222222 0.775 0.40303490789108837
141768 0.1125541125541126 0.4261363636363636 0.2505629642583072
142131 0.2777777777777778 0.6833333333333333 0.33922771675708957
142138 0.2 0.6339869281045752 0.2824881437344939
142307 0.3333333333333333 0.7575757575757576 0.35541685213038426
142395 0.1666666666666667 0.4714285714285714 0.23453457429413427
142466 0.1818181818181818 0.6432748538011696 0.3356952721902408
142533 0.1818181818181818 0.7058823529411765 0.3829273119435188
142540 0.2527472527472527 0.543859649122807 0.3320615663843905
142560 0.1538461538461538 0.5873015873015873 0.30055268910432964
142734 0.2363636363636364 0.6608187134502924 0.30643531015125014
142859 0.2222222222222222 0.7424242424242424 0.3312726051573509
142873 0.3333333333333333 0.8545454545454545 0.4115563015563981
142876 0.1648351648351648 0.4301994301994302 0.21476393905468733
142913 0.4 1.0 0.42374271349263903
142973 0.1818181818181818 0.6916666666666667 0.33127323334123265
143038 0.2363636363636364 0.5441595441595442 0.26837991534067285
143063 0.2222222222222222 0.5583333333333333 0.24190915914815025
143346 0.2197802197802198 0.6736842105263158 0.3621591413941786
143432 0.1372549019607843 0.52 0.3010191662972931
143445 0.1648351648351648 0.5497835497835498 0.27561880011538753
143590 0.1185770750988142 0.5873015873015873 0.39389792313212685
143861 0.2424242424242424 0.6526315789473685 0.33255165794261443
144217 0.1923076923076923 0.4253200568990043 0.20129687249812725
144255 0.2181818181818182 0.4966666666666667 0.27161437135449784
144317 0.2857142857142857 0.6794871794871795 0.28597165569773847
144486 0.2087912087912088 0.7076023391812865 0.38905865312873594
144561 0.1904761904761905 0.6796536796536797 0.37750754433582134
144786 0.25 0.638095238095238 0.3499134629147283
144902 0.2285714285714286 0.5380952380952381 0.28156465353190746
144981 0.1833333333333333 0.6473684210526316 0.3897919548496901
145140 0.1176470588235294 0.512735326688815 0.2193546397557832
145170 0.2363636363636364 0.543859649122807 0.2573930493852548
145355 0.1333333333333333 0.4157955865272938 0.1689004085504576
145487 0.25 0.782051282051282 0.3620304031174682
145512 0.25 0.6166666666666667 0.2785504948879459
145600 0.1268115942028986 0.6005291005291005 0.39064503823762353
145684 0.2222222222222222 0.5587121212121212 0.26233231217382447
145874 0.2272727272727273 0.4916666666666667 0.23580214188216012
145979 0.1818181818181818 0.6666666666666667 0.35918379296799885
146179 0.2222222222222222 0.7254901960784313 0.33282955897938354
146296 0.2222222222222222 0.6483516483516484 0.3143927607952114
146651 0.2181818181818182 0.7647058823529412 0.40466985205527817
146653 0.2 0.460960960960961 0.2180882142761541
146760 0.2222222222222222 0.6571428571428571 0.2964306367491021
147284 0.2 0.7916666666666667 0.4368763322086474
147396 0.09846153846153846 0.4636363636363636 0.28871348198595503
147591 0.1126050420168067 0.380952380952381 0.2823366462178722
147789 0.2222222222222222 0.5714285714285714 0.2532540858395545
147838 0.2181818181818182 0.4901960784313725 0.26299631207431073
147937 0.3333333333333333 0.7636363636363636 0.36587424174554417
147948 0.2857142857142857 0.6373626373626374 0.30787066747010755
148155 0.2888888888888889 0.6583333333333333 0.3170481067942256
148215 0.3055555555555556 0.7309941520467836 0.3220305438233108
148557 0.2222222222222222 0.5741935483870968 0.24900634068240143
148641 0.1470588235294118 0.4239256678281069 0.21402614233269773
148651 0.1666666666666667 0.4310099573257468 0.18391827388295326
149167 0.25 0.5604395604395604 0.2591314050388857
149458 0.152046783625731 0.50997150997151 0.28766459915709947
149501 0.2222222222222222 0.619047619047619 0.3087488288077568
149537 0.2666666666666667 0.7583333333333333 0.39606900063079686
150123 0.2857142857142857 0.6538461538461539 0.32848273821526963
150230 0.25 0.6923076923076923 0.3151567595853823
150292 0.2857142857142857 0.7692307692307692 0.3455919594230001
150406 0.2222222222222222 0.6538461538461539 0.30175599229874084
150417 0.25 0.5380952380952381 0.2628867697371365
150478 0.1631578947368421 0.4729064039408867 0.27557270859392785
150620 0.1894736842105263 0.4144927536231884 0.26381798406283435
150715 0.1241830065359477 0.6376811594202899 0.3979737134310197
150860 0.2222222222222222 0.5497835497835498 0.3123989448518279
151038 0.2285714285714286 0.6363636363636364 0.33351916000079784
151126 0.25 0.8857142857142857 0.43917028380012607
151253 0.1176470588235294 0.5633333333333334 0.357494945228099
151423 0.1794871794871795 0.5454545454545455 0.3136587563732999
151469 0.2857142857142857 0.803030303030303 0.3687145655942161
151600 0.2857142857142857 0.6166666666666667 0.2951303432914941
151617 0.25 0.8787878787878788 0.42033300255027545
151783 0.3333333333333333 0.7636363636363636 0.3715585990393169
151828 0.2197802197802198 0.5789473684210527 0.34333504225868505
152009 0.1666666666666667 0.4598930481283422 0.18768655099260814
152091 0.2777777777777778 0.6593406593406593 0.356422755849522
152123 0.1648351648351648 0.5138461538461538 0.2608351189212757
152209 0.1106719367588933 0.4973262032085561 0.32465904447814486
152729 0.1397058823529412 0.3867595818815331 0.15876138559003766
152772 0.1818181818181818 0.5882352941176471 0.32700787557454913
152842 0.1714285714285714 0.5579710144927535 0.3337443516276682
152896 0.2777777777777778 0.6095238095238095 0.30378041524457183
152952 0.2 0.6284584980237155 0.3045871324763246
153030 0.1054131054131054 0.4666666666666667 0.30441134318696556
153197 0.119047619047619 0.5383244206773619 0.30962316341202273
153547 0.125 0.4843304843304843 0.24790560841428777
153642 0.25 0.5833333333333333 0.27334234627999826
153723 0.2666666666666667 0.7051282051282051 0.372708868192377
153753 0.2 0.6166666666666667 0.32366905891958947
153785 0.2222222222222222 0.6432748538011696 0.2930142307386797
153814 0.2 0.5714285714285714 0.21539995498025516
154013 0.3333333333333333 0.6491228070175439 0.33685518373932316
154051 0.2857142857142857 0.8205128205128205 0.40973812978366275
154155 0.1818181818181818 0.5974025974025974 0.2582042992335152
154215 0.1095238095238095 0.4957264957264957 0.31544097516333264
154469 0.1538461538461538 0.5285714285714286 0.266295928574167
154616 0.2857142857142857 0.7727272727272727 0.4187469321475884
154834 0.2777777777777778 0.6157894736842106 0.2854262788815625
154944 0.1794871794871795 0.5538461538461538 0.2906023998496793
155377 0.1666666666666667 0.4192307692307692 0.17027624927624757
155597 0.2181818181818182 0.8095238095238095 0.4310416796751453
155694 0.25 0.7 0.3368216687217625
155729 0.2 0.619047619047619 0.29279577039846666
155790 0.25 0.6923076923076923 0.31921016282175724
156302 0.1523809523809524 0.6023391812865497 0.3389421327724681
156370 0.3333333333333333 0.8181818181818182 0.3644399571953786
156387 0.196969696969697 0.4537695590327169 0.19761899486127305
156577 0.2222222222222222 0.619047619047619 0.28997957393466506
156825 0.25 0.6593406593406593 0.31216945205332075
156883 0.2727272727272727 0.6666666666666667 0.33922029004298127
157106 0.3333333333333333 0.8717948717948718 0.4108251529482821
157146 0.1868131868131868 0.5324675324675325 0.28416549231412147
157385 0.2 0.6405228758169935 0.3067553220145727
157437 0.2 0.5497835497835498 0.2642845273247929
157585 0.1228070175438596 0.4208194905869324 0.24315822114635516
157710 0.1619047619047619 0.4714285714285714 0.2713926852421528
158080 0.2435897435897436 0.823529411764706 0.44003893364988245
158180 0.2222222222222222 0.7142857142857143 0.3865949569479935
158183 0.1462450592885375 0.3222789115646259 0.17605585191953263
158247 0.3333333333333333 0.8476190476190476 0.4060653648047046
158251 0.2857142857142857 0.888888888888889 0.4553393004206285
158405 0.25 0.7416666666666667 0.37510442960595874
158413 0.3333333333333333 0.7904761904761906 0.3755971949051495
158977 0.09956709956709957 0.4261083743842365 0.2538281666597853
159033 0.1397058823529412 0.4475609756097561 0.26019713041380743
159435 0.2222222222222222 0.6374269005847953 0.2860278128552711
159733 0.130718954248366 0.3655761024182077 0.14638875479485697
159803 0.1523809523809524 0.7107692307692308 0.4438723763181845
160045 0.2857142857142857 0.9090909090909091 0.42065566919679925
160648 0.1380952380952381 0.4459459459459459 0.22473814274553885
160751 0.2222222222222222 0.7333333333333333 0.3872985476942287
160899 0.2 0.5904761904761905 0.3167238262142059
161221 0.380952380952381 0.9545454545454545 0.45571856627998314
161242 0.2222222222222222 0.6666666666666667 0.3540906078507686
161340 0.4 0.8727272727272727 0.4311842236699044
161687 0.2777777777777778 0.7573529411764706 0.41522071481664174
161690 0.3214285714285714 0.8363636363636364 0.3803394432250918
161807 0.2666666666666667 0.625 0.32389396447324065
161837 0.3333333333333333 0.7727272727272727 0.3482618923351511
161993 0.2 0.6210526315789474 0.27643554158044054
162094 0.1923076923076923 0.5578947368421053 0.26936016473925695
162223 0.1923076923076923 0.5356125356125356 0.27875009884377305
162256 0.2 0.5142857142857143 0.2539400288182475
162461 0.1648351648351648 0.521021021021021 0.27775444864769583
162522 0.4 0.888888888888889 0.4077258211688017
162552 0.1818181818181818 0.5263157894736842 0.28281588258505863
162770 0.25 0.5904761904761905 0.3172149200022208
162831 0.25 0.6470588235294118 0.3053726563879745
162904 0.1031746031746032 0.4795008912655971 0.33494802025463616
162910 0.4 0.9393939393939394 0.44793864342313433
163022 0.1978021978021978 0.6368421052631579 0.3614700739701031
163114 0.3333333333333333 0.8909090909090909 0.40899010398584673
163359 0.2857142857142857 0.7272727272727273 0.35550981678941523
163555 0.1428571428571429 0.4141025641025641 0.18842281466254476
163707 0.2727272727272727 0.8666666666666667 0.50580885739978
163741 0.1568627450980392 0.419047619047619 0.25009005474950835
163751 0.1818181818181818 0.6105263157894737 0.325679671469615
164216 0.2222222222222222 0.5584677419354839 0.23628501417126244
164349 0.2051282051282051 0.5204678362573099 0.26296663413599386
164498 0.1818181818181818 0.7076023391812865 0.370971936912087
164522 0.103448275862069 0.3781512605042017 0.23259475212922734
164765 0.3333333333333333 0.7435897435897436 0.34131816581918845
164943 0.1923076923076923 0.672514619883041 0.3501171750172173
164996 0.1666666666666667 0.5894736842105263 0.35938274540051807
165032 0.2777777777777778 0.673202614379085 0.2908595943866826
165108 0.2 0.75 0.4382764494463862
165223 0.1617647058823529 0.4230769230769231 0.21881144894957774
165401 0.1818181818181818 0.5904761904761905 0.3138093825359069
165780 0.3333333333333333 0.8444444444444444 0.36760559110303087
165931 0.25 0.5955882352941176 0.27991177466091555
166628 0.2857142857142857 0.6593406593406593 0.30305095364654355
166702 0.1648351648351648 0.5138339920948617 0.2653350749926468
167004 0.3571428571428571 0.803030303030303 0.401948898191894
167277 0.1923076923076923 0.5857142857142857 0.29098051525699525
167414 0.25 0.6363636363636364 0.3001357642185867
167470 0.1923076923076923 0.6210526315789474 0.30839485627985325
167473 0.2857142857142857 0.7454545454545455 0.36470760853438283
167588 0.2 0.6176470588235294 0.342219595663619
167679 0.2181818181818182 0.6198830409356725 0.32212816328676713
167838 0.1523809523809524 0.4426450742240216 0.17699917005814345
167928 0.1818181818181818 0.5526315789473684 0.24962445296592475
168205 0.2857142857142857 0.7428571428571429 0.3207945891507922
168296 0.2181818181818182 0.6323529411764706 0.2958427911879975
168310 0.2444444444444444 0.7032967032967034 0.3206137988475162
168345 0.25 0.7051282051282051 0.31121310769784755
168462 0.25 0.638095238095238 0.28390422954852274
168478 0.2444444444444444 0.5315789473684212 0.2730421366944197
168547 0.2205882352941176 0.8052631578947368 0.46249616646539793
168613 0.2857142857142857 0.6761904761904762 0.3023408550369392
169253 0.1923076923076923 0.4746376811594203 0.21215105359373426
169318 0.2727272727272727 0.7058823529411765 0.3907794893419102
169366 0.1066666666666667 0.4009661835748792 0.23767053803188476
169384 0.1368421052631579 0.54 0.3454780214506521
169522 0.3214285714285714 0.7692307692307692 0.341859002239816
169627 0.2417582417582418 0.6797385620915033 0.39513528206839993
169676 0.25 0.6571428571428571 0.29980072474141256
170084 0.2857142857142857 0.9120879120879121 0.42755649558873127
170255 0.1818181818181818 0.5555555555555556 0.277860517148273
170273 0.3333333333333333 0.8333333333333333 0.3899716160086654
170375 0.1428571428571429 0.4588744588744589 0.21946445451668686
170439 0.4 0.9523809523809524 0.40413617033520843
170553 0.380952380952381 0.8636363636363636 0.4283197076630513
170672 0.1617647058823529 0.496996996996997 0.2822937364495075
170761 0.1538461538461538 0.5684210526315789 0.31140022333963735
170873 0.2444444444444444 0.6 0.27533653227258265
170876 0.2857142857142857 0.619047619047619 0.29973636380276897
171039 0.3214285714285714 0.8222222222222222 0.4344795493821015
171060 0.1538461538461538 0.4925775978407557 0.1973337929064356
171109 0.2222222222222222 0.5955882352941176 0.28866994637343235
171151 0.2222222222222222 0.676470588235294 0.36013620484172765
171155 0.1666666666666667 0.5072463768115942 0.2593267875936742
171269 0.380952380952381 0.9454545454545455 0.4729510931053483
171343 0.1666666666666667 0.7485380116959064 0.4343535175236218
171724 0.1228070175438596 0.4415954415954416 0.26636559097630064
171878 0.2857142857142857 0.7121212121212122 0.36509950567691024
171904 0.2051282051282051 0.5666666666666667 0.27399863726731294
171968 0.2222222222222222 0.6405228758169935 0.2937645289646966
172026 0.1978021978021978 0.7 0.4126805271090781
172117 0.1714285714285714 0.4601889338731444 0.20640154492990637
172290 0.1111111111111111 0.512012012012012 0.299401719025073
172313 0.1818181818181818 0.526984126984127 0.2138342909142161
172370 0.2857142857142857 0.725 0.3008659623692315
172457 0.1660079051383399 0.462962962962963 0.2975712347682956
172883 0.2 0.573529411764706 0.25883854995638134
173055 0.1923076923076923 0.4904761904761905 0.2858354260818233
173157 0.25 0.6102941176470588 0.2698246132169973
173355 0.1038961038961039 0.4202127659574468 0.21366339577460433
173464 0.25 0.7032967032967034 0.34130216897366744
173468 0.1818181818181818 0.4507422402159244 0.1884480394979938
173534 0.2909090909090909 0.6421052631578947 0.303111365931595
173715 0.1929824561403509 0.5652173913043478 0.34971492322448683
173746 0.2222222222222222 0.5661764705882353 0.24702856971108836
173827 0.3333333333333333 0.7564102564102564 0.35563400078979773
173869 0.2363636363636364 0.8076923076923077 0.4248543044666615
174042 0.196969696969697 0.4537695590327169 0.256152049419672
174116 0.2888888888888889 0.8131868131868132 0.415367661548618
174493 0.1666666666666667 0.676470588235294 0.39065770168401764
174573 0.2 0.4705882352941176 0.22646940178445304
174686 0.180952380952381 0.4624505928853755 0.214964787051703
175121 0.1794871794871795 0.5263157894736842 0.27186844494497625
175334 0.2666666666666667 0.5619047619047619 0.27442751226737094
175383 0.1666666666666667 0.6143790849673203 0.3078537807173784
175602 0.4 0.8636363636363636 0.4469096730591544
175633 0.1818181818181818 0.5494071146245059 0.28362952392827206
175713 0.3333333333333333 0.7564102564102564 0.3544847654091523
175808 0.1304347826086957 0.5632183908045977 0.3786203498508962
175809 0.3055555555555556 0.6285714285714286 0.31517123611701103
176000 0.2 0.6 0.28300804865245593
176182 0.2666666666666667 0.5955882352941176 0.3352841627260288
176273 0.2424242424242424 0.6198830409356725 0.31198600959884987
176504 0.3333333333333333 0.7121212121212122 0.36907706814432606
176681 0.1818181818181818 0.6052631578947368 0.29477737393501646
177486 0.1794871794871795 0.7189542483660131 0.42688980734645154
177823 0.1764705882352941 0.4933333333333333 0.27625227234396876
177852 0.2051282051282051 0.676470588235294 0.3717640825310848
177891 0.1111111111111111 0.4666666666666667 0.2675779287544257
178053 0.2444444444444444 0.6923076923076923 0.3562192280465542
178290 0.2857142857142857 0.5906432748538012 0.3213738870868443
178426 0.2888888888888889 0.5555555555555556 0.2914001698058338
178476 0.09846153846153846 0.4580645161290323 0.29845709024224854
178587 0.1538461538461538 0.5092460881934566 0.24537743637907797
178624 0.25 0.6666666666666667 0.281289560524152
178856 0.2 0.5668449197860963 0.23441992978860798
178887 0.2 0.6095238095238095 0.32130223160537436
178893 0.2181818181818182 0.6198830409356725 0.3180513864901023
178955 0.3214285714285714 0.7727272727272727 0.37763649558224754
179030 0.2 0.542483660130719 0.23693070033619906
179092 0.25 0.5454545454545455 0.2552291507353796
179140 0.1139784946236559 0.3628205128205128 0.2410925925716472
179145 0.25 0.8205128205128205 0.398498196148845
179424 0.1333333333333333 0.4048780487804878 0.19369108827785805
179450 0.25 0.580952380952381 0.2511741078655251
179497 0.25 0.7564102564102564 0.3898288437452531
179522 0.1923076923076923 0.7279411764705882 0.4328198580358573
179585 0.2095238095238095 0.4666666666666667 0.22486635983039002
179734 0.25 0.6166666666666667 0.28261064496858973
179791 0.1169590643274854 0.4643874643874644 0.26185119553329633
179815 0.1868131868131868 0.5218390804597701 0.26910500054281894
180042 0.09881422924901186 0.5049261083743842 0.3284883841727138
180424 0.2857142857142857 0.75 0.36868823475471996
180505 0.2444444444444444 0.5904761904761905 0.2805542123478176
180716 0.175 0.6315789473684211 0.36489143271688623
180865 0.1666666666666667 0.738562091503268 0.38108617381147497
181158 0.196969696969697 0.760233918128655 0.42348153663503685
181384 0.2666666666666667 0.6483516483516484 0.32738505198701856
181407 0.1699346405228758 0.6363636363636364 0.3838601034997728
181444 0.2272727272727273 0.554367201426025 0.29260899810837787
181603 0.25 0.5769230769230769 0.27135214922969025
181646 0.1818181818181818 0.5172413793103448 0.24256342363081013
181726 0.3333333333333333 0.7051282051282051 0.36320329654724776
181728 0.25 0.6157894736842106 0.30374755892420063
181844 0.1794871794871795 0.6102941176470588 0.32059396033945514
181912 0.1583333333333333 0.7867647058823529 0.49147018388802527
181916 0.1637426900584795 0.6521739130434783 0.42684817445148737
181952 0.25 0.638095238095238 0.31069175974939245
182061 0.2222222222222222 0.5555555555555556 0.2532994154814328
182327 0.2363636363636364 0.6323529411764706 0.3098214168780293
182356 0.2 0.5555555555555556 0.2783540282938013
182419 0.2 0.5 0.20615247210517665
182867 0.25 0.9636363636363636 0.4918529927048875
183167 0.1503267973856209 0.4397435897435897 0.1976888129590936
183210 0.2857142857142857 0.7727272727272727 0.33553744293060367
183237 0.2857142857142857 0.8666666666666667 0.4359382039991288
183267 0.1461988304093567 0.4256410256410256 0.22609047126432621
183602 0.2121212121212121 0.7192982456140351 0.371526942443093
183681 0.196969696969697 0.7076023391812865 0.36773811063861866
183700 0.4 0.9696969696969697 0.48910447156223436
184046 0.1437908496732026 0.5905797101449275 0.36272178525988935
184111 0.3214285714285714 0.7333333333333333 0.3444232768924233
184141 0.2051282051282051 0.7720588235294118 0.44971094232559455
184207 0.3214285714285714 0.7362637362637363 0.34154812759682135
184267 0.4 0.9090909090909091 0.4161114494877369
184365 0.1794871794871795 0.4623655913978495 0.18532476601548237
184718 0.2222222222222222 0.6285714285714286 0.31656052964968434
184891 0.3333333333333333 0.8974358974358974 0.44506372932647054
184920 0.1818181818181818 0.5321637426900585 0.24557128623873362
184978 0.1904761904761905 0.7157894736842105 0.4375447137825933
185333 0.2272727272727273 0.5163584637268848 0.25165968938134214
185338 0.3333333333333333 0.7121212121212122 0.35242003741739225
185402 0.3055555555555556 0.6153846153846154 0.3145922924601043
185794 0.3333333333333333 0.7121212121212122 0.3862043688392607
185847 0.3333333333333333 0.8 0.39853843212850537
185938 0.25 0.7428571428571429 0.34012170579789436
185967 0.25 0.8181818181818182 0.40106796229288827
186013 0.2857142857142857 0.6923076923076923 0.33007345130305366
186192 0.1666666666666667 0.4873949579831933 0.2147545092082487
186472 0.2222222222222222 0.608695652173913 0.2625374764645356
186508 0.1794871794871795 0.7124183006535948 0.3983195660105461
186666 0.2222222222222222 0.7333333333333333 0.353960525982987
186888 0.1397058823529412 0.4494773519163763 0.23187550978120125
187152 0.2222222222222222 0.5761904761904763 0.30088583530546104
187381 0.1818181818181818 0.6923076923076923 0.3558187797709257
187397 0.125 0.4064230343300111 0.16770702028533263
187413 0.2444444444444444 0.5714285714285714 0.2521797397938759
187417 0.2444444444444444 0.55 0.25836457621179454
187493 0.1315789473684211 0.4766666666666667 0.2856165393940466
188029 0.196969696969697 0.4795321637426901 0.2525130563015577
188063 0.1818181818181818 0.5014245014245013 0.2623076780522054
188690 0.2222222222222222 0.6285714285714286 0.2863368441401013
188870 0.1818181818181818 0.6198830409356725 0.33206903565091705
189039 0.1666666666666667 0.4954954954954955 0.1901869837147442
189097 0.2 0.676470588235294 0.34233806017274815
189302 0.2181818181818182 0.5343915343915344 0.23212949032605285
189378 0.25 0.7435897435897436 0.32650826591012716
189406 0.2727272727272727 0.5730994152046784 0.29462820516114463
189734 0.1666666666666667 0.5714285714285714 0.3011851587168488
189777 0.1368421052631579 0.5582010582010583 0.33437170405763234
189951 0.3333333333333333 0.7575757575757576 0.37694469596877167
190360 0.1818181818181818 0.5349206349206349 0.2658920194514666
190744 0.1176470588235294 0.6 0.3555975324902708
190800 0.1538461538461538 0.673202614379085 0.36908373211223694
190807 0.25 0.5549242424242424 0.2542881732843984
191018 0.1818181818181818 0.6544117647058824 0.3587317233739678
191356 0.25 0.696969696969697 0.362657486557616
191416 0.25 0.6363636363636364 0.32442390930655557
191429 0.4285714285714286 0.9555555555555556 0.45339729524431704
191514 0.1818181818181818 0.6209150326797386 0.33563750888196264
191612 0.2820512820512821 0.7189542483660131 0.4167282565394865
191645 0.1428571428571429 0.4153846153846154 0.15285608151386762
191722 0.2666666666666667 0.6483516483516484 0.3491123128526805
192120 0.1868131868131868 0.6105263157894737 0.34613761484474526
192162 0.380952380952381 0.9333333333333333 0.41661813912970636
192301 0.2545454545454545 0.5359477124183007 0.3074857197823116
192344 0.25 0.6952380952380952 0.370963876693898
192444 0.1241830065359477 0.4302325581395349 0.16435058095566787
192477 0.3333333333333333 0.6571428571428571 0.342724382618323
192683 0.196969696969697 0.5982905982905983 0.2804337479854214
192743 0.2 0.5206349206349206 0.23416102306190925
192893 0.2222222222222222 0.5217391304347826 0.2357520228549121
192903 0.3333333333333333 0.8545454545454545 0.33867008795606257
192951 0.2222222222222222 0.551470588235294 0.28058736383176636
193010 0.1978021978021978 0.7279411764705882 0.4061739994202845
193228 0.3214285714285714 0.6842105263157895 0.33537524905560967
193241 0.1758241758241758 0.3529411764705882 0.18337326988546512
193245 0.2181818181818182 0.75 0.4054637646213522
193422 0.2222222222222222 0.7047619047619048 0.3386574405529862
193528 0.2272727272727273 0.5733333333333333 0.31184296721045873
193673 0.2181818181818182 0.5947712418300654 0.2876919416129663
193684 0.2307692307692308 0.6368421052631579 0.3426637119948921
193707 0.2857142857142857 0.6923076923076923 0.3483113677640276
193731 0.3333333333333333 0.868131868131868 0.43634589151244607
193739 0.2 0.5311942959001783 0.22844667181097353
193979 0.1648351648351648 0.5816993464052288 0.318468183358557
193991 0.3333333333333333 0.8055555555555556 0.35416501991883115
194064 0.1818181818181818 0.5579831932773109 0.28603300144563787
194141 0.1985294117647059 0.4718614718614719 0.27117157945170917
194168 0.2424242424242424 0.5736842105263158 0.2845810876387358
194580 0.25 0.9102564102564104 0.42077299619401287
194719 0.3333333333333333 0.7051282051282051 0.345266339131853
195076 0.2777777777777778 0.66 0.30528157754393875
195161 0.1818181818181818 0.465149359886202 0.2157455664283218
195176 0.25 0.6703296703296703 0.3326437619858712
195226 0.3611111111111111 0.8333333333333333 0.38867714889493976
195384 0.2857142857142857 0.7878787878787878 0.41386737561238324
195462 0.1978021978021978 0.7189542483660131 0.4255095316316168
195866 0.2222222222222222 0.7905138339920948 0.5083370235539643
195884 0.2272727272727273 0.6993464052287582 0.3331634291226095
196103 0.1428571428571429 0.4345479082321188 0.1696103058738744
196813 0.2222222222222222 0.6593406593406593 0.3388225264583528
197310 0.2777777777777778 0.8717948717948718 0.4585272923648927
197382 0.3928571428571429 0.8636363636363636 0.4411287619320837
197505 0.2857142857142857 0.6813186813186813 0.31990309515055904
197516 0.3214285714285714 0.8205128205128205 0.3834151091120917
197672 0.2777777777777778 0.7472527472527473 0.37139414478517335
197763 0.1230769230769231 0.3294629898403483 0.17063123007190664
197802 0.25 0.6153846153846154 0.32516488740884564
197989 0.2 0.6102941176470588 0.2848835103859769
198099 0.2777777777777778 0.6923076923076923 0.35327123372288083
198227 0.2222222222222222 0.6857142857142857 0.3407312372494831
198289 0.3333333333333333 0.8214285714285714 0.3404434747613837
198488 0.2222222222222222 0.676470588235294 0.37508716803746855
198626 0.2 0.5612648221343874 0.3214811031986339
198774 0.1619047619047619 0.5333333333333333 0.29528970339470756
199198 0.196969696969697 0.5906432748538012 0.3219089888249057
199260 0.1228070175438596 0.3974630021141649 0.2264227708044927
199291 0.3111111111111111 0.7032967032967034 0.3750113616381483
199327 0.2272727272727273 0.6862745098039216 0.39088069814955834
199352 0.380952380952381 0.8787878787878788 0.43325155346567423
199420 0.2222222222222222 0.5315789473684212 0.2563961385619796
199465 0.2666666666666667 0.5833333333333333 0.29393612557928706
199479 0.3333333333333333 0.8 0.3515297033757209
199660 0.2 0.6416666666666667 0.35567264217803973
199689 0.2363636363636364 0.5904761904761905 0.2968191514050662
199786 0.3333333333333333 0.9818181818181818 0.4390230776988933
199792 0.25 0.6833333333333333 0.37067577433211923
199932 0.380952380952381 0.8846153846153846 0.42540994206105626
199947 0.2222222222222222 0.7333333333333333 0.3845266509572307
199956 0.3611111111111111 0.8666666666666667 0.43371089247616473
199982 0.3214285714285714 0.9444444444444444 0.4500234699328204
200041 0.3055555555555556 0.6666666666666667 0.33660065274035605
200647 0.1758241758241758 0.5789473684210527 0.29535830453468276
200868 0.152046783625731 0.4953846153846154 0.2809340769494348
201276 0.2857142857142857 0.7272727272727273 0.3155763395902954
201304 0.4285714285714286 0.9242424242424242 0.4470589428086146
201494 0.1818181818181818 0.542483660130719 0.27133031588002665
201594 0.3111111111111111 0.75 0.40143422964711234
201673 0.2444444444444444 0.6166666666666667 0.3250395586571982
201747 0.3214285714285714 0.8380952380952381 0.40127877975251836
201760 0.1437908496732026 0.5208333333333333 0.3201745012493008
201803 0.3333333333333333 0.7252747252747253 0.3366285303844138
202045 0.2857142857142857 0.868131868131868 0.40813429734318873
202057 0.2222222222222222 0.5730994152046784 0.2827224338304008
202292 0.2666666666666667 0.7058823529411765 0.36332160016226434
202326 0.25 0.619047619047619 0.26719218460168853
202338 0.196969696969697 0.5555555555555556 0.3067008118119845
202401 0.1818181818181818 0.4782608695652174 0.23684681860690937
202638 0.2179487179487179 0.6209150326797386 0.35879656602196824
202696 0.2857142857142857 0.7818181818181817 0.357481565012334
202754 0.25 0.7727272727272727 0.3421220895877776
203364 0.1428571428571429 0.5292307692307692 0.31172703421313464
203464 0.2 0.5098039215686275 0.22573656641270856
203572 0.3333333333333333 0.7307692307692308 0.34383038958406625
203859 0.2 0.4624624624624625 0.22441196896949167
203929 0.380952380952381 0.8222222222222222 0.38834670055785003
203966 0.1372549019607843 0.4311594202898551 0.2604295318874896
204007 0.25 0.6761904761904762 0.3530884462634884
204143 0.25 0.6666666666666667 0.2876481949202249
204208 0.2545454545454545 0.6476190476190476 0.35595386048367306
204381 0.2777777777777778 0.5916666666666667 0.2810938157484414
204410 0.1286549707602339 0.4953846153846154 0.29554900314802474
204445 0.2363636363636364 0.5047619047619047 0.27885838322332085
204601 0.2181818181818182 0.5189393939393939 0.2317263625512624
204940 0.3611111111111111 0.868131868131868 0.4130592354673904
204965 0.3111111111111111 0.6583333333333333 0.34539137482967563
204972 0.1833333333333333 0.5733333333333333 0.28849358256053365
205007 0.2857142857142857 0.7121212121212122 0.3364359758910123
205150 0.1818181818181818 0.5158730158730159 0.19769205250070943
205416 0.2 0.5075757575757576 0.2930175874000364
205590 0.25 0.7083333333333333 0.365597812192956
205710 0.3214285714285714 0.696969696969697 0.349741424663457
205784 0.180952380952381 0.4588744588744589 0.22250163480908294
205853 0.1538461538461538 0.6263157894736842 0.36595850878774183
205983 0.2857142857142857 0.6181818181818182 0.2959451477660345
206235 0.3055555555555556 0.7121212121212122 0.3439537421601597
206420 0.2444444444444444 0.6691176470588235 0.3329765719467183
206471 0.4 0.9166666666666667 0.4146962795814676
206670 0.1380952380952381 0.5498575498575499 0.33393548977562476
206692 0.2857142857142857 0.7454545454545455 0.3667924718059868
207120 0.2222222222222222 0.8095238095238095 0.4403280206341018
207271 0.196969696969697 0.6323529411764706 0.3304118472290403
207276 0.2424242424242424 0.7666666666666667 0.4181550665750275
207504 0.2095238095238095 0.4547908232118758 0.24316290158228246
207626 0.2444444444444444 0.6900584795321637 0.3763388460675269
207805 0.2 0.7272727272727273 0.40338551334656575
207873 0.2857142857142857 0.7636363636363636 0.37665568222299356
207889 0.2222222222222222 0.5433333333333333 0.2223118293001641
208013 0.1818181818181818 0.5789473684210527 0.2461178625357152
208228 0.2857142857142857 0.7472527472527473 0.35480869465318016
208320 0.3333333333333333 0.9777777777777777 0.4392715390782432
208544 0.25 0.7132352941176471 0.3497304562849035
208613 0.2424242424242424 0.6491228070175439 0.3382728731950264
208687 0.25 0.7189542483660131 0.3500641712679853
209255 0.2 0.5625 0.23820247362484026
209274 0.2222222222222222 0.507563025210084 0.23864332967408167
209511 0.1833333333333333 0.5194805194805195 0.30220747863235087
209557 0.2 0.7666666666666667 0.4301144873112963
209797 0.1923076923076923 0.551470588235294 0.26768165734957244
210009 0.1904761904761905 0.7631578947368421 0.4301127391732604
210037 0.2121212121212121 0.5906432748538012 0.29209803711025
210125 0.2 0.6549707602339181 0.2687984199976773
210268 0.25 0.7238095238095238 0.3307422556340025
210298 0.2476190476190476 0.8052631578947368 0.4556272994806703
210387 0.2444444444444444 0.7564102564102564 0.37146453293446047
210481 0.2222222222222222 0.6666666666666667 0.33521670633571765
210605 0.125 0.4030197444831591 0.190219090612497
210609 0.2 0.5032679738562092 0.20738104308369532
210664 0.1333333333333333 0.6333333333333333 0.37739487728112725
210670 0.1758241758241758 0.4320512820512821 0.20181821112228307
210676 0.2132352941176471 0.616600790513834 0.3356877943748545
210934 0.2 0.5047619047619047 0.20627461028072797
210950 0.25 0.7090909090909091 0.3651205654766895
210969 0.2909090909090909 0.6617647058823529 0.37962445694146907
211233 0.380952380952381 0.9454545454545455 0.4525547095590516
211252 0.25 0.5588235294117647 0.2639989072923359
211431 0.2222222222222222 0.6666666666666667 0.3011942979399848
211533 0.2272727272727273 0.5564516129032258 0.30627284566073115
211592 0.25 0.6515151515151515 0.29060191890462883
211643 0.3214285714285714 0.7575757575757576 0.3567587901686013
212014 0.2 0.5321637426900585 0.2806421787981527
212189 0.2857142857142857 0.8444444444444444 0.4180305701773622
212289 0.09782608695652174 0.3863636363636364 0.2394370417274336
212568 0.2575757575757576 0.6993464052287582 0.36358465575858956
212931 0.2307692307692308 0.5052631578947367 0.2540510007180108
212955 0.2424242424242424 0.5857142857142857 0.29331461415248244
212960 0.2181818181818182 0.6405228758169935 0.3045108260863327
213116 0.1818181818181818 0.525 0.3042989229843571
213169 0.3333333333333333 0.858974358974359 0.4140543224431626
213251 0.3214285714285714 0.8787878787878788 0.42341503147496634
213320 0.15 0.5555555555555556 0.33841524148067953
213439 0.2777777777777778 0.638095238095238 0.3465276232815451
213480 0.2435897435897436 0.6666666666666667 0.37847192287690806
213488 0.1794871794871795 0.5079365079365079 0.260359015936059
213490 0.1714285714285714 0.4765291607396871 0.2289707653532974
213760 0.2857142857142857 0.7692307692307692 0.33522176766642875
213869 0.2666666666666667 0.575 0.28659746931923097
213882 0.1923076923076923 0.6601307189542484 0.36238063216812116
214006 0.1164021164021164 0.3372093023255814 0.22224748670369132
214073 0.2424242424242424 0.8583333333333333 0.4961983900842649
214799 0.2222222222222222 0.5294117647058824 0.23157809985872413
214980 0.380952380952381 0.9818181818181818 0.46850507266512875
215064 0.2 0.6405228758169935 0.3262443393641093
215287 0.3333333333333333 0.8791208791208791 0.4013716712618684
215305 0.3928571428571429 0.8909090909090909 0.45848768183137867
215739 0.1666666666666667 0.4871794871794872 0.22087806892379072
215778 0.3214285714285714 0.7435897435897436 0.35199153085668583
215822 0.196969696969697 0.5634920634920635 0.25590241400615976
215905 0.1714285714285714 0.4901185770750988 0.2962987968031078
216232 0.2857142857142857 0.7916666666666667 0.36354772697458004
216397 0.25 0.7573529411764706 0.3760674534643381
216554 0.1818181818181818 0.5368421052631579 0.2723867650094995
216840 0.1169590643274854 0.4439024390243902 0.2083087765168958
216917 0.1538461538461538 0.536231884057971 0.2757617668358786
216977 0.1923076923076923 0.4818840579710145 0.2532094591498509
217062 0.25 0.6545454545454545 0.321903483799289
217112 0.196969696969697 0.5686274509803922 0.28501574136112445
217306 0.4 0.9166666666666667 0.41094639436800956
217314 0.1218390804597701 0.3945098039215686 0.24722360625934006
217318 0.2222222222222222 0.75 0.35412660428931275
217458 0.3333333333333333 0.8095238095238095 0.34848074436664356
217474 0.2307692307692308 0.5978260869565217 0.362960923471744
217524 0.3333333333333333 0.75 0.34704029266816505
217578 0.2857142857142857 0.6666666666666667 0.30726505986510855
217702 0.2857142857142857 0.7272727272727273 0.3558355700148147
217777 0.1818181818181818 0.4937611408199643 0.19841611006612894
217891 0.1666666666666667 0.5761904761904763 0.3237666939130898
217953 0.25 0.6373626373626374 0.326729584342942
217958 0.1714285714285714 0.487987987987988 0.22494711753662605
218004 0.2179487179487179 0.7867647058823529 0.42926260823858503
218289 0.2 0.5315789473684212 0.22152293699065598
218411 0.1470588235294118 0.536231884057971 0.29260541913928056
218525 0.2888888888888889 0.8974358974358974 0.503057885772318
218619 0.2575757575757576 0.6679841897233202 0.3467880964126439
218634 0.1794871794871795 0.5047619047619047 0.21474681950357788
218685 0.2888888888888889 0.801470588235294 0.41948598664147585
218783 0.3333333333333333 0.780952380952381 0.38005431803920336
218979 0.2857142857142857 0.7121212121212122 0.3426044209510483
219135 0.2777777777777778 0.9230769230769231 0.4578866965324478
219187 0.2666666666666667 0.7647058823529412 0.39152165433628916
219400 0.196969696969697 0.5015873015873016 0.23059059330351508
219567 0.2307692307692308 0.6666666666666667 0.3611769907089365
219649 0.2857142857142857 0.8416666666666667 0.3975753112301912
219736 0.2121212121212121 0.6102941176470588 0.33955435413435797
219958 0.1666666666666667 0.5588235294117647 0.3260996256927047
220011 0.2222222222222222 0.7142857142857143 0.3603084113087988
220059 0.1138461538461538 0.4314516129032258 0.28445114260351656
220141 0.25 0.6666666666666667 0.2947554810708482
220236 0.2222222222222222 0.6095238095238095 0.2961285420482412
220309 0.2777777777777778 0.55 0.28557872787750826
220566 0.1159420289855072 0.4989247311827957 0.29812358704370306
220574 0.1868131868131868 0.5151515151515152 0.26976622676880996
220845 0.2222222222222222 0.6666666666666667 0.34464456064186827
220869 0.1333333333333333 0.5579710144927535 0.3084960673052526
221048 0.1538461538461538 0.6095238095238095 0.3238494401548093
221141 0.2777777777777778 0.6666666666666667 0.3035196835822876
221501 0.3571428571428571 0.775 0.38927630972790417
221513 0.2 0.5161290322580645 0.26453976414633085
221604 0.2222222222222222 0.5666666666666667 0.2683650195967351
221649 0.3055555555555556 0.6794871794871795 0.35523656581118956
221690 0.2222222222222222 0.5021645021645021 0.22384451280602574
221831 0.2222222222222222 0.5911330049261084 0.24195563161397435
221894 0.1818181818181818 0.4779411764705882 0.24356160579694944
222156 0.2 0.5146198830409358 0.23362689311538926
222209 0.2222222222222222 0.4842105263157895 0.2425778941385196
222641 0.2222222222222222 0.6029411764705882 0.25140127009649205
222702 0.2 0.5956989247311828 0.29562270078875164
223110 0.3333333333333333 0.9090909090909091 0.4624062847325199
223138 0.1714285714285714 0.5573122529644269 0.2849961705648295
223194 0.1176470588235294 0.4413793103448276 0.2454577550050304
223335 0.3928571428571429 0.9545454545454545 0.4781556223074539
223553 0.2 0.4834834834834835 0.2031571522983303
223572 0.2179487179487179 0.6013071895424837 0.30391250114864415
223617 0.2034632034632035 0.5052910052910053 0.31326335090249685
223645 0.2 0.7132352941176471 0.34004037125635267
223651 0.380952380952381 0.9090909090909091 0.42852006427443484
223788 0.152046783625731 0.4507198228128461 0.2605962144390426
223962 0.1255411255411255 0.4113300492610837 0.23316212056203425
223979 0.1298701298701299 0.4408602150537634 0.2534353925330174
224033 0.25 0.6761904761904762 0.3321555450218844
224055 0.3555555555555556 0.8181818181818182 0.44249483530594236
224129 0.2363636363636364 0.725 0.3531945190046727
224186 0.2857142857142857 0.6666666666666667 0.3106802183869171
224263 0.2087912087912088 0.5614035087719298 0.3178494200629487
224361 0.2777777777777778 0.6666666666666667 0.32105969195103573
224412 0.04862579281183932 0.2759615384615385 0.17019540803639752
224567 0.2363636363636364 0.5277310924369748 0.26723858713515014
224702 0.3214285714285714 0.6285714285714286 0.3569396237108019
224784 0.2222222222222222 0.6339869281045752 0.2945415058731533
224858 0.180952380952381 0.6105263157894737 0.3465564770751275
225041 0.25 0.782051282051282 0.3981324091019491
225298 0.25 0.6727272727272727 0.3135775561239644
225403 0.2222222222222222 0.6842105263157895 0.34675697411990547
225614 0.1523809523809524 0.4901185770750988 0.24374448206892022
225839 0.2666666666666667 0.6842105263157895 0.3135521972870596
225982 0.1666666666666667 0.7777777777777778 0.4493411417706869
226024 0.2857142857142857 0.7435897435897436 0.3796479476894033
226054 0.2 0.7083333333333333 0.37338247782458994
226113 0.25 0.5604395604395604 0.2525329213892633
226126 0.2 0.75 0.36097339398450357
226226 0.2444444444444444 0.7058823529411765 0.35637600356491017
226392 0.3333333333333333 0.8076923076923077 0.42436851369568834
226397 0.2777777777777778 0.6535947712418301 0.30205689695255306
226431 0.1416666666666667 0.5021645021645021 0.27489533078151007
226644 0.2857142857142857 0.696969696969697 0.3321769603097953
226652 0.25 0.7583333333333333 0.38721194976968965
226747 0.2857142857142857 0.7692307692307692 0.3610652741669313
226750 0.2222222222222222 0.7333333333333333 0.36407086320763443
226760 0.4 0.8333333333333333 0.40311012431841736
227080 0.2857142857142857 0.6813186813186813 0.3437808312563747
227571 0.3333333333333333 0.7454545454545455 0.3555411879216375
227746 0.1666666666666667 0.5149359886201991 0.22642533724550584
227808 0.2197802197802198 0.6428571428571429 0.34269469322033724
227903 0.3333333333333333 0.7252747252747253 0.34144102157158884
227921 0.25 0.7166666666666667 0.34096448182813566
228173 0.2 0.6209150326797386 0.30334819481870934
228696 0.25 0.6285714285714286 0.29788500161285913
228915 0.2857142857142857 0.803030303030303 0.36706588295558895
228979 0.1758241758241758 0.4390243902439024 0.20513222361702807
229188 0.3272727272727273 0.6198830409356725 0.33841199775800096
229223 0.4 0.861111111111111 0.42449747955517625
229329 0.2666666666666667 0.7032967032967034 0.35217062988312037
229334 0.25 0.6374269005847953 0.28935429555183223
229378 0.2 0.465546218487395 0.20493710473811436
229399 0.2051282051282051 0.676470588235294 0.420275512677818
229451 0.2 0.481283422459893 0.23369101710116838
229649 0.1818181818181818 0.6601307189542484 0.35616203762154286
229679 0.1578947368421053 0.7717391304347826 0.4800623418324338
230191 0.3090909090909091 0.7238095238095238 0.3860721332871131
230321 0.1111111111111111 0.5704099821746881 0.37321270308162724
230452 0.2666666666666667 0.6617647058823529 0.36178470443387467
230553 0.3214285714285714 0.8131868131868132 0.38886198676169587
230558 0.1818181818181818 0.4684684684684685 0.2025072910670963
230582 0.25 0.7714285714285714 0.38176484386410847
230602 0.1666666666666667 0.5476190476190476 0.2593046458183169
230617 0.3214285714285714 0.8166666666666667 0.4019440060195846
230728 0.2857142857142857 0.6666666666666667 0.3109757517417819
230769 0.25 0.6703296703296703 0.3117396953498214
230837 0.2857142857142857 0.9230769230769231 0.4240920342777422
230874 0.1794871794871795 0.5204678362573099 0.2597161219288359
230953 0.2 0.6583333333333333 0.35012401711349206
231267 0.1538461538461538 0.4970760233918129 0.2883378499681918
231598 0.2272727272727273 0.5686274509803922 0.3148807165441202
231681 0.1714285714285714 0.6233766233766234 0.34601341917082545
231888 0.1666666666666667 0.4096728307254623 0.17646473526316683
232276 0.2222222222222222 0.625 0.30697712786670367
232301 0.180952380952381 0.6142857142857143 0.3403124769250027
232315 0.2091503267973856 0.6285714285714286 0.3949613222010943
232430 0.2307692307692308 0.6315789473684211 0.311227603290776
232489 0.25 0.6 0.26181005936572926
232570 0.3214285714285714 0.8 0.3655083683884586
232629 0.2222222222222222 0.6374269005847953 0.30577264908151325
232744 0.3076923076923077 0.7254901960784313 0.4157587962454304
232746 0.25 0.575 0.25857633944806385
232872 0.2857142857142857 0.7904761904761906 0.4020995164137754
232965 0.380952380952381 0.868131868131868 0.39172368883943426
233107 0.2666666666666667 0.6617647058823529 0.29545768209289447
233108 0.25 0.6916666666666667 0.3244648841711549
233183 0.2181818181818182 0.6263157894736842 0.29914846411572404
233231 0.3571428571428571 0.9166666666666667 0.4277116065797665
233562 0.2222222222222222 0.6842105263157895 0.35099206884366796
233572 0.1714285714285714 0.4795698924731183 0.2045493275951118
233580 0.2857142857142857 0.7435897435897436 0.3806522936355202
233606 0.2857142857142857 0.8939393939393939 0.4468311996771658
233940 0.25 0.616600790513834 0.2958216898956246
234018 0.3055555555555556 0.7307692307692308 0.3681084797311856
234182 0.1758241758241758 0.6904761904761905 0.36073009300056275
234236 0.1666666666666667 0.4844804318488529 0.20358946966609412
234469 0.2435897435897436 0.6600790513833992 0.32622041005814983
234510 0.1648351648351648 0.4545454545454545 0.20589854331775
234538 0.2181818181818182 0.6593406593406593 0.3681460276969813
234615 0.25 0.5333333333333333 0.25296645421725555
234658 0.2857142857142857 0.6761904761904762 0.3405918282363707
234815 0.1111111111111111 0.4894291754756871 0.2512371655242427
234935 0.125 0.4396456256921373 0.1906451553416249
235064 0.2 0.6397058823529412 0.3057529419349468
235273 0.1648351648351648 0.5142857142857143 0.2581956202016118
235400 0.1818181818181818 0.5942028985507246 0.2959670278871514
235432 0.2 0.5631578947368421 0.2624116663473133
235510 0.3333333333333333 0.6909090909090909 0.3795866446524744
235735 0.1714285714285714 0.5533596837944664 0.2909505620939205
235912 0.1923076923076923 0.4623044096728307 0.24796730833015165
235993 0.2222222222222222 0.5265151515151515 0.24334491547745862
236068 0.2222222222222222 0.6838235294117647 0.3248900352699482
236106 0.1333333333333333 0.5194805194805195 0.2721189065577788
236127 0.1714285714285714 0.4822134387351779 0.27038873376852474
236182 0.2777777777777778 0.6285714285714286 0.327333010380044
236243 0.1818181818181818 0.6900584795321637 0.3679345381198173
236252 0.25 0.675 0.3313484924716251
236348 0.3928571428571429 0.8 0.40216561481441315
236393 0.3055555555555556 0.8571428571428571 0.4668008742986001
236523 0.3214285714285714 0.8351648351648352 0.43896101930693565
236593 0.2 0.7333333333333333 0.3704704346783809
236995 0.25 0.6761904761904762 0.35428344275980383
237106 0.25 0.6013071895424837 0.3185861737436229
237111 0.25 0.717948717948718 0.3764716971368076
237278 0.1818181818181818 0.7192982456140351 0.3851787173927607
237335 0.1263157894736842 0.4861538461538462 0.26439554306322927
237407 0.25 0.5760869565217391 0.27284675215338344
237450 0.196969696969697 0.7210526315789474 0.39354189436584336
237508 0.2181818181818182 0.5264550264550265 0.22822846782811723
237528 0.25 0.6257309941520468 0.28366019422424127
237570 0.25 0.7619047619047619 0.3771578833483984


==> img/DensityCurve/1261440000/mean_under.txt <==
45 0.6666666666666667 1.0 0.42064664678006625
48 0.3333333333333333 0.6476190476190476 0.292717466522284
53 1 0.7333333333333333 0.2829498771814993
80 0.3333333333333333 0.6212121212121212 0.2773884115449484
206 0.2857142857142857 0.446969696969697 0.1392639388632345
314 0.380952380952381 0.5246212121212122 0.20507984097805035
600 0.4 0.9166666666666667 0.37804631737564737
723 0.3333333333333333 0.6 0.23820911160597383
762 0.2 0.4773109243697479 0.19900558259824827
897 0.7 0.8214285714285714 0.3119207891700942
1052 0.4666666666666667 0.7307692307692308 0.3245842074563242
1174 0.2857142857142857 0.4810606060606061 0.15115863038615987
1350 0.5 0.7818181818181817 0.36380520891763546
1988 0.4666666666666667 0.8545454545454545 0.39375706227356005
2034 0.3214285714285714 0.5606060606060606 0.2714554975063893
2312 0.2 0.4054054054054054 0.14061731740085825
2412 0.2857142857142857 0.4886363636363636 0.14796268206667984
2413 0.3333333333333333 0.5757575757575758 0.23244814483144274
2545 0.6666666666666667 0.7424242424242424 0.272526627179404
2599 0.2777777777777778 0.5641025641025641 0.24300113849926464
2671 0.5 0.5494252873563218 0.19566441921651073
2685 0.5 0.8666666666666667 0.3698907030658988
2984 0.4 0.8055555555555556 0.31330017790358744
3071 0.4 0.6666666666666667 0.26264151641372185
3168 0.3214285714285714 0.4967320261437908 0.18711176015069908
3297 0.4666666666666667 0.7454545454545455 0.3485983216923842
3443 0.5 0.7555555555555556 0.31421354205852453
3522 0.3333333333333333 0.6538461538461539 0.2665960404892501
3540 0.3571428571428571 0.7573529411764706 0.32920387400693935
3551 0.3214285714285714 0.4823529411764706 0.20008763257191267
3636 0.3333333333333333 0.6282051282051282 0.2360820753197139
3710 0.2857142857142857 0.5687830687830688 0.17240997095491434
3835 0.3333333333333333 0.6017316017316017 0.24798760032377337
3845 0.4 0.619047619047619 0.2754723561041832
4029 0.1818181818181818 0.3573573573573574 0.11948838411480125
4072 0.5 0.6545454545454545 0.2790441761112472
4082 0.2857142857142857 0.5416666666666667 0.2047570068522352
4205 0.5 0.6666666666666667 0.28618809486670554
4715 0.4666666666666667 0.6523809523809524 0.2640585823975115
4997 0.6666666666666667 0.7142857142857143 0.2803562260686978
5142 0.2857142857142857 0.6043956043956044 0.251714844620053
5224 0.4285714285714286 0.5227272727272727 0.20776138539761344
5473 0.196969696969697 0.4665718349928876 0.1882186513697909
5658 0.2181818181818182 0.4705882352941176 0.17734552539513593
5966 0.5 0.782051282051282 0.2915997668184302
6007 0.4 0.5904761904761905 0.22668816712672085
6086 0.25 0.6047430830039526 0.2357048219387425
6091 0.4 0.8939393939393939 0.3960673021545353
6209 0.5 0.7272727272727273 0.2916668135535546
6359 0.6 0.6538461538461539 0.32260057723587393
6379 0.2444444444444444 0.4852941176470588 0.20127313983309278
6620 0.1818181818181818 0.3873873873873874 0.17506051015152677
6624 0.380952380952381 0.6515151515151515 0.2888717274620689
6697 0.3214285714285714 0.5523809523809524 0.2508907751275946
6708 0.3333333333333333 0.7032967032967034 0.2990028787748235
6942 1 0.9272727272727272 0.3922603187278312
7092 0.5 0.6727272727272727 0.2673327861282442
7200 0.1538461538461538 0.341025641025641 0.08274806626953816
7333 0.6666666666666667 0.75 0.2896730542035281
7580 0.4666666666666667 0.8205128205128205 0.33202464249014246
7599 0.2222222222222222 0.4317460317460317 0.14802100487692788
7683 0.2777777777777778 0.5378151260504201 0.2500009568110565
7760 0.3333333333333333 0.6285714285714286 0.2980973593910258
7815 0.3333333333333333 0.6323529411764706 0.2758713385953665
7967 0.4 0.6323529411764706 0.2439925312578261
7998 0.3214285714285714 0.5080213903743316 0.19094887880899597
8040 0.3214285714285714 0.6923076923076923 0.3159160630490769
8263 0.2857142857142857 0.4621212121212121 0.12870128347444207
8433 0.2666666666666667 0.5126050420168067 0.2208440368753043
8893 0.2857142857142857 0.5584415584415584 0.2835012218963389
8930 0.6 0.8928571428571429 0.4169109699165931
9007 0.6666666666666667 0.7142857142857143 0.2862931787893401
9197 0.3333333333333333 0.6083333333333333 0.2312365707050955
9381 0.3214285714285714 0.5666666666666667 0.25300070909811817
9462 0.2 0.4324324324324324 0.16638189261209912
9588 0.4285714285714286 0.4943181818181818 0.17709844226258056
9651 0.25 0.4554621848739496 0.1397803021791493
10330 1 0.8666666666666667 0.3192473640265893
10422 0.5 0.696969696969697 0.2720542992717365
10541 0.3571428571428571 0.536541889483066 0.20714370426297798
10562 0.4666666666666667 0.8076923076923077 0.3564563471407332
10575 0.4285714285714286 0.5274725274725275 0.26051845456420675
10708 0.2222222222222222 0.3984126984126984 0.10342370726182935
10909 0.4 0.782051282051282 0.36936740807418633
11123 0.3571428571428571 0.7272727272727273 0.3340415181682599
11142 0.4 0.5833333333333333 0.2299831296971661
11223 0.380952380952381 0.4659090909090909 0.13013370751628717
11312 0.5 0.7272727272727273 0.2856285561930011
11505 0.4 0.8333333333333333 0.37779515508139017
11626 0.1818181818181818 0.3528528528528529 0.10957328448149112
11702 0.4 0.5463709677419355 0.2492786797151031
11728 0.4 0.8939393939393939 0.37617293640387456
11848 0.3333333333333333 0.4886363636363636 0.18359505475819113
12079 0.8333333333333333 0.7555555555555556 0.3449875826712281
12102 0.2444444444444444 0.455026455026455 0.19750120972772936
12212 0.4285714285714286 0.6833333333333333 0.33428353653304843
12293 0.3333333333333333 0.638095238095238 0.25596013452065425
12297 0.2777777777777778 0.6013071895424837 0.2372042384146155
12308 0.4 0.6666666666666667 0.24309384736613848
12315 0.4666666666666667 0.6571428571428571 0.2862755555389244
12361 0.3333333333333333 0.7307692307692308 0.3205072065441242
12411 0.6666666666666667 0.7090909090909091 0.2589977136494836
12441 0.2 0.4428571428571429 0.1822473008694433
12464 0.4285714285714286 0.803030303030303 0.3497178792273142
12625 0.1818181818181818 0.3543543543543544 0.09133394477892406
12718 0.3333333333333333 0.5100806451612903 0.18565744891934152
12838 0.2222222222222222 0.4050420168067227 0.15517468305015936
12841 0.5 0.5747126436781609 0.22599718986098943
13216 0.6 0.9333333333333333 0.427215385571772
13437 0.25 0.5436720142602496 0.2222374109214367
13445 0.3333333333333333 0.4818548387096774 0.1966345216710522
13555 0.2857142857142857 0.5916666666666667 0.2788141644852251
13559 0.2 0.3904761904761905 0.13185407054171666
13714 0.4 0.5897435897435896 0.24142450397255572
13766 0.3333333333333333 0.619047619047619 0.2688424217781398
13841 0.2777777777777778 0.6373626373626374 0.2761758173293541
13853 0.1397058823529412 0.3228803716608595 0.11329096307380522
13892 0.25 0.5579710144927535 0.20228937547868253
13991 0.380952380952381 0.4901960784313725 0.16444011326061775
14010 0.5 0.6060606060606061 0.22795855246712465
14081 0.3571428571428571 0.638095238095238 0.3048091587163678
14238 0.3333333333333333 0.5916666666666667 0.2597972419730739
14483 0.4 0.75 0.29382389205767295
14522 0.2666666666666667 0.5333333333333333 0.25851522549331235
14570 0.4 0.7272727272727273 0.35273663120276133
14712 0.5 0.5425287356321838 0.22167795531861256
14756 0.380952380952381 0.8021978021978022 0.37085774198604277
14894 0.3333333333333333 0.4563279857397504 0.200218621197531
15059 0.5 0.6363636363636364 0.2609625592867704
15201 0.4666666666666667 0.5641025641025641 0.2803275838742956
15275 0.4 0.5609195402298851 0.20466895104157226
15355 0.5 0.5290322580645161 0.21719274713054113
15363 0.5 0.8444444444444444 0.38032453470111927
15427 0.4 0.5303030303030303 0.20132411151601076
15453 0.3333333333333333 0.782051282051282 0.31270750840672096
15527 0.4642857142857143 0.6666666666666667 0.3171160477914174
15684 0.25 0.56 0.22403842074232963
15769 0.25 0.4830659536541889 0.16399897742911884
15826 0.7 0.6923076923076923 0.28346180879469524
15845 0.5333333333333333 0.8461538461538461 0.3612871098219953
15895 0.5 0.5434782608695652 0.19938535074285357
15958 0.4 0.6029411764705882 0.2129568554557914
15981 0.2666666666666667 0.5206349206349206 0.24972713552103665
15993 0.2444444444444444 0.496996996996997 0.20137586521632067
16253 0.2222222222222222 0.4670231729055258 0.16493162856485505
16261 0.3333333333333333 0.6181818181818182 0.25634868336919087
16385 0.5 0.9333333333333333 0.4145334751183845
16867 0.4 0.6813186813186813 0.2929439991406558
16874 0.3333333333333333 0.638095238095238 0.2816773260596389
16899 0.3333333333333333 0.6583333333333333 0.2717023098338198
17245 0.4 0.5080645161290323 0.16572825422010212
17316 0.3333333333333333 0.7032967032967034 0.30290237517756147
17337 0.5 0.6666666666666667 0.2611592372702605
17433 0.4666666666666667 0.6515151515151515 0.2736728960722583
17588 0.380952380952381 0.5916666666666667 0.2519774033829051
17723 0.4 0.5333333333333333 0.19940087229312276
17836 0.2222222222222222 0.5092436974789916 0.219898168071924
17851 0.3333333333333333 0.6538461538461539 0.25442068717439503
17890 0.4666666666666667 0.5606060606060606 0.24180116753330771
18025 0.1818181818181818 0.4264264264264264 0.12300883909670061
18041 0.25 0.5625 0.24795054385441528
18210 0.380952380952381 0.6813186813186813 0.2958214961745472
18226 0.2857142857142857 0.4206773618538324 0.14602060010991574
18546 0.3214285714285714 0.5904761904761905 0.2543004755771857
18557 0.7 0.5204301075268817 0.1806608954642871
18635 0.2 0.3761904761904762 0.10466771612003167
18646 0.380952380952381 0.7916666666666667 0.33809915423905007
18743 0.4285714285714286 0.675 0.26118702360547175
18800 0.1286549707602339 0.3333333333333333 0.09875964470102833
18839 0.5 0.8222222222222222 0.3109057056410832
18909 0.4 0.5403225806451613 0.20653137679390535
18924 0.2777777777777778 0.4067226890756303 0.15508180411621458
18939 0.4 0.7121212121212122 0.27345934460836135
18960 0.4 0.7272727272727273 0.3570336315043375
19192 0.25 0.4857142857142857 0.17537191414671177
19278 0.6666666666666667 0.7272727272727273 0.2642952531123515
19340 0.3214285714285714 0.4873949579831933 0.18548434096017805
19352 0.4666666666666667 0.5619047619047619 0.2241754971728581
19648 0.6666666666666667 0.7564102564102564 0.26623773845112725
19655 0.4 0.641025641025641 0.306729930380074
19663 0.4642857142857143 0.7692307692307692 0.3989595049228122
19769 0.4 0.6666666666666667 0.31968122058742166
19903 0.3571428571428571 0.6153846153846154 0.3144158894006441
19984 0.5 0.7121212121212122 0.3669428942211772
20137 0.2857142857142857 0.6583333333333333 0.27312460659925364
20151 0.2857142857142857 0.641025641025641 0.2729961481208334
20227 0.4285714285714286 0.7555555555555556 0.3501890513186607
20297 0.1666666666666667 0.3442389758179232 0.08075571057601473
20384 0.1794871794871795 0.3731060606060606 0.11954251313155985
20474 0.4 0.7047619047619048 0.29754198079367333
20588 0.4 0.7777777777777778 0.2711598549148632
20656 0.6 0.6727272727272727 0.2859788894509285
21247 0.2857142857142857 0.5810276679841897 0.2684850334487211
21287 0.2857142857142857 0.6263736263736264 0.2482896261406497
21302 0.3333333333333333 0.7307692307692308 0.31158566774507357
21303 0.5 0.8333333333333333 0.3291011273401557
21383 0.2222222222222222 0.4759358288770053 0.1925807661919152
21414 0.25 0.5833333333333333 0.2194684517955078
21417 0.4666666666666667 0.5777777777777778 0.24439494360291683
21430 0.3333333333333333 0.6491228070175439 0.3037109856609147
21675 0.4 0.5541125541125541 0.25008513826777984
21901 0.8333333333333333 0.696969696969697 0.29567061276532436
22085 0.5 0.6703296703296703 0.27893426991806813
22148 1 0.9454545454545455 0.3599691492832901
22168 0.2857142857142857 0.4688057040998217 0.18097461463688183
22185 0.2857142857142857 0.5166666666666667 0.2207041009770532
22320 0.3333333333333333 0.6 0.25227928138403455
22336 0.3333333333333333 0.5526315789473684 0.23707054582299564
22420 0.6 0.5073529411764706 0.17029197452420997
22591 0.6666666666666667 0.8571428571428571 0.3536143781082235
22932 0.2222222222222222 0.4756302521008403 0.2086396505986589
22947 0.4 0.6263736263736264 0.2973909633975452
23312 0.3928571428571429 0.6833333333333333 0.30673602075102696
23360 0.2545454545454545 0.4580369843527738 0.171804310357849
23412 0.3571428571428571 0.5847953216374269 0.2353274269197465
23768 0.4 0.6909090909090909 0.3297305905394267
23849 0.5 1.0 0.4335414676949386
23942 0.380952380952381 0.6 0.2679864200558431
23993 0.4 0.5723076923076923 0.1898627240233262
24027 0.4666666666666667 0.6923076923076923 0.2937150922563995
24227 0.2777777777777778 0.5401069518716578 0.22514755441783435
24290 0.3571428571428571 0.6593406593406593 0.35569081942917935
24454 0.2 0.4030197444831591 0.16051206637885684
24573 0.4 0.6593406593406593 0.3220975317667017
24775 0.4 0.8363636363636364 0.36342202860267786
24880 0.5 0.5934065934065934 0.20113034272831978
24940 0.3333333333333333 0.717948717948718 0.3228085295805078
25613 0.2222222222222222 0.3698412698412698 0.10736497961298977
25916 0.380952380952381 0.6083333333333333 0.2397918461883329
26024 0.5 0.8444444444444444 0.3447121740334286
26061 0.2 0.4619047619047619 0.176548546260766
26094 0.2121212121212121 0.340080971659919 0.12429867840511867
26166 0.4 0.8205128205128205 0.33480761229950595
26454 0.2777777777777778 0.5098039215686275 0.22954153793183862
26834 0.6666666666666667 0.5264367816091954 0.19553704491066404
26835 0.5 0.6727272727272727 0.2982881942621206
27100 0.3333333333333333 0.5641025641025641 0.21767901038012533
27204 0.4 0.5632183908045977 0.23403198064790762
27327 0.4 0.5583333333333333 0.2681693697526432
27402 0.2857142857142857 0.5256410256410255 0.2425067792306151
27504 0.2777777777777778 0.5441176470588235 0.24479678234459598
27520 1 0.8928571428571429 0.3972849642791653
27531 0.5 0.8222222222222222 0.3396677403572693
27596 0.1818181818181818 0.3918918918918919 0.09795030218287819
27635 0.6 0.8333333333333333 0.35904224414282176
27697 0.4 0.803030303030303 0.3255790378923112
27806 0.380952380952381 0.6 0.2736181005572101
27849 0.2857142857142857 0.543859649122807 0.21384043222536703
27864 0.4 0.6666666666666667 0.28779716504509584
27964 0.2666666666666667 0.5261538461538462 0.2341754583919764
28044 0.4 0.7307692307692308 0.3478518575544122
28317 0.6666666666666667 0.7636363636363636 0.3216807712579599
28459 0.3333333333333333 0.5564516129032258 0.2043831666923552
28572 0.6666666666666667 0.7564102564102564 0.2960563915745936
28868 0.380952380952381 0.54 0.2063721506059755
28904 0.3333333333333333 0.5204678362573099 0.2260626739845451
28950 0.3333333333333333 0.5824175824175823 0.23067285998111203
28969 0.5 0.8928571428571429 0.3789303329160513
29192 0.5 0.4959677419354839 0.16637812578262687
29353 0.5 0.6794871794871795 0.29703939475369784
29420 0.4285714285714286 0.5242165242165242 0.20860178378455557
29455 0.2 0.46996996996997 0.19986476299845782
29512 0.25 0.5416666666666667 0.24934097577064798
29756 0.4 0.625 0.28142215661965375
30070 0.6666666666666667 0.888888888888889 0.42537618289166024
30134 0.4666666666666667 0.803030303030303 0.33595479915176085
30190 0.8333333333333333 0.7555555555555556 0.2861471509591504
30201 0.380952380952381 0.5916666666666667 0.2464052449016616
30245 0.5 0.861111111111111 0.3344349559178079
30268 0.2857142857142857 0.4759358288770053 0.12709309511840702
30385 0.25 0.500891265597148 0.1667514897004281
30779 0.4 0.6483516483516484 0.2835227626723586
30874 0.25 0.4873015873015873 0.20819773757682816
31319 0.2857142857142857 0.5523809523809524 0.2514657539653229
31396 0.6666666666666667 0.8545454545454545 0.3925465073642642
31695 0.2 0.5146198830409358 0.18937625474055705
31796 0.5333333333333333 0.5311827956989247 0.20620385782464562
31903 0.25 0.5329768270944742 0.2009911767426824
31960 0.5 1.0 0.46136088313976886
32006 0.6 0.5666666666666667 0.24659488502531593
32011 0.3214285714285714 0.5333333333333333 0.22374214042425541
32012 0.6 0.6666666666666667 0.3203220732740597
32086 0.3333333333333333 0.5946969696969697 0.291056342636858
32107 0.4 0.556989247311828 0.19309048900302372
32144 0.6 0.7857142857142857 0.3758936988625398
32251 0.2777777777777778 0.4935064935064935 0.2044274012206719
32430 0.380952380952381 0.7833333333333333 0.3233051804010292
32501 0.5 1.0 0.41826819641663227
32600 0.4 0.55 0.20829564908142334
32617 0.3090909090909091 0.6209150326797386 0.29025043533658207
32662 0.4 0.6153846153846154 0.2851894890168228
32704 0.3333333333333333 0.6083333333333333 0.2837333245097617
32757 0.4 0.6666666666666667 0.2858993293590982
32768 0.3333333333333333 0.5208333333333333 0.176626004532854
32778 0.3333333333333333 0.5795454545454545 0.2253853956085741
32859 0.3333333333333333 0.6666666666666667 0.30026174689192
32877 0.2222222222222222 0.4705882352941176 0.19797794555364168
32914 0.4 0.5020161290322581 0.19468114601319697
32983 0.2222222222222222 0.5115864527629234 0.1878390208403054
33216 0.6 0.5897435897435896 0.27288977092040456
33382 0.25 0.4734848484848485 0.15316000993757378
33453 0.3333333333333333 0.5909090909090909 0.2207128952158926
33550 0.5 0.6909090909090909 0.2982295651781084
33565 0.5 0.6818181818181818 0.2753669864898595
33669 0.5 0.5555555555555556 0.22933881626530106
33695 0.4 0.8095238095238095 0.3510036606302206
33845 0.4666666666666667 0.5563218390804598 0.2539869391485082
33916 0.4 0.6727272727272727 0.2640129474383129
34295 0.2777777777777778 0.5174603174603175 0.23817608058876946
34297 0.6666666666666667 0.7777777777777778 0.34168552011947145
34334 0.5 0.9444444444444444 0.41711354446959553
34362 0.380952380952381 0.8545454545454545 0.37684957746033776
34390 0.4285714285714286 0.6 0.22317960873160272
34489 0.3333333333333333 0.4375 0.13606375590738204
34506 0.4666666666666667 0.530241935483871 0.23722430836109518
34525 0.3333333333333333 0.5897435897435896 0.20626461062806392
34556 0.5 0.9642857142857143 0.37722014948528415
34861 0.5333333333333333 0.7333333333333333 0.3162813169157203
34932 0.3333333333333333 0.5141129032258065 0.2115843522141035
35174 0.4666666666666667 0.5619047619047619 0.19364686026760397
35187 0.5 0.7121212121212122 0.29756910367601536
35202 0.3611111111111111 0.4521008403361345 0.18183489587333038
35279 0.4642857142857143 0.7912087912087912 0.3607989670427845
35557 0.4 0.5340909090909091 0.19611115498948892
35880 0.4 0.625 0.2778694698173192
36010 0.4 0.8939393939393939 0.367577883172475
36029 0.3571428571428571 0.4955436720142602 0.1763308510535196
36280 0.4285714285714286 0.5842105263157895 0.2608145925306373
36372 0.3333333333333333 0.6043956043956044 0.21635278226415794
36391 0.4 0.5282258064516129 0.18740348733466664
36890 0.3333333333333333 0.4640151515151515 0.18164123412637434
36908 0.3333333333333333 0.6794871794871795 0.28951370798678977
37005 0.3214285714285714 0.5204991087344029 0.2240767542961657
37058 0.4666666666666667 0.5548387096774194 0.1996926967629786
37237 0.4666666666666667 0.7564102564102564 0.3391168820917371
37380 0.25 0.49002849002849 0.2033276578947628
37383 0.2666666666666667 0.5816993464052288 0.24419245665443928
37388 0.6666666666666667 0.8333333333333333 0.30928855583058906
37447 0.3214285714285714 0.5670995670995671 0.2285692149502471
37508 0.2 0.473015873015873 0.16207352390795368
37559 0.5333333333333333 0.8181818181818182 0.35757776524452445
37810 0.2857142857142857 0.6181818181818182 0.26071293454813477
37863 0.6666666666666667 0.6666666666666667 0.24548734790291382
38116 0.4666666666666667 0.8571428571428571 0.3545412888465582
38261 0.4 0.6703296703296703 0.2627438699240896
38336 0.3333333333333333 0.7333333333333333 0.28731725554906373
38381 0.3214285714285714 0.6666666666666667 0.30114281609418797
38633 0.2 0.373015873015873 0.12710593056987526
39124 0.4666666666666667 0.7333333333333333 0.3084341821440782
39144 0.4 0.6252873563218391 0.20311625686698562
39169 0.6666666666666667 0.5909090909090909 0.22381102998801983
39229 0.3571428571428571 0.4474153297682709 0.14492218289394987
39264 0.4 0.8 0.3868394843916704
39268 0.4 0.8846153846153846 0.3101247604474126
39361 0.2777777777777778 0.5524193548387097 0.27030020722112275
39510 0.5 0.7424242424242424 0.29995813376551844
39550 0.6666666666666667 0.7564102564102564 0.29584882271776797
39558 0.4 0.8484848484848485 0.3910473818779248
39886 0.25 0.4301587301587302 0.1521362058278039
40058 0.5 0.7333333333333333 0.29037683076941617
40123 0.5 0.638888888888889 0.2344345890373979
40506 0.4166666666666667 0.7564102564102564 0.3867720789384094
40607 0.4666666666666667 0.6363636363636364 0.30016121314566396
40640 0.5 0.7777777777777778 0.2830105752723629
40682 0.4285714285714286 0.6515151515151515 0.26323688758530495
41076 0.3571428571428571 0.6363636363636364 0.285188815127681
41179 0.4 0.6285714285714286 0.20199348638770914
41201 0.2 0.463963963963964 0.1987864096700794
41259 0.3214285714285714 0.5604395604395604 0.2660780241202636
41382 0.7 0.8846153846153846 0.39546364534060335
41403 0.5 0.8363636363636364 0.3797097220360831
41430 0.3055555555555556 0.575 0.26167296712803784
41436 0.380952380952381 0.8083333333333333 0.37729301011208666
41718 0.6666666666666667 0.8055555555555556 0.31718751092987335
41727 0.1428571428571429 0.3724696356275304 0.09745673581687934
41785 0.25 0.5698005698005698 0.20344243337247533
41798 0.5 0.7424242424242424 0.2765709779603263
41870 0.3333333333333333 0.6060606060606061 0.27653967023599163
42395 0.3333333333333333 0.6095238095238095 0.27547791918680187
42432 0.2222222222222222 0.4336134453781513 0.13907821176299207
42651 0.4 0.782051282051282 0.3337197704052478
42668 0.380952380952381 0.6818181818181818 0.34997345023364373
42760 0.4 0.5620915032679739 0.2376676609055386
42781 1 0.8333333333333333 0.3226923143952948
42890 0.4666666666666667 0.8444444444444444 0.36174725816483755
42931 0.3333333333333333 0.5583333333333333 0.2144960066075252
42933 0.5 0.8928571428571429 0.3566638585066501
43035 0.25 0.4789915966386555 0.19909394874557015
43105 0.3333333333333333 0.7142857142857143 0.3054953523599092
43213 0.5 0.9444444444444444 0.3872894624404002
43249 0.4285714285714286 0.7222222222222222 0.3278233731199041
43352 0.4 0.4717741935483871 0.17528974095170274
43417 0.2857142857142857 0.6813186813186813 0.2728869410387287
44026 0.3333333333333333 0.5583333333333333 0.25325315679959054
44086 0.6666666666666667 0.8444444444444444 0.3611435376652502
44211 0.3333333333333333 0.6666666666666667 0.2600735167713038
44220 0.3571428571428571 0.7352941176470588 0.3405268143610906
44345 0.4285714285714286 0.5769230769230769 0.24143378118713962
44659 0.2857142857142857 0.6025641025641026 0.23258012967141695
44752 0.4 0.8214285714285714 0.31926432531298415
44843 0.3333333333333333 0.6928104575163399 0.2834325868626933
44915 0.3214285714285714 0.7582417582417582 0.314136980841308
44949 0.3333333333333333 0.619047619047619 0.2324395468811329
45040 0.2857142857142857 0.5080213903743316 0.20012908228955095
45211 0.4 0.5641025641025641 0.22414350287301604
45238 0.5 0.7272727272727273 0.2954807275261918
45244 0.4 0.7142857142857143 0.318009751908251
45257 0.4 0.5471014492753623 0.20674784992552173
45300 0.2 0.4619047619047619 0.15001628066615266
45314 0.380952380952381 0.6 0.21629913497926181
45359 0.25 0.5020161290322581 0.21239934558344292
45387 0.5 0.8666666666666667 0.3643502539196812
45487 0.4666666666666667 0.7333333333333333 0.35720029994612007
45540 0.2444444444444444 0.4779411764705882 0.20807578898924822
45542 0.25 0.4416666666666667 0.19004647539168243
45650 0.4 0.7619047619047619 0.33091615180783096
45737 0.3571428571428571 0.6153846153846154 0.3001708114627866
45749 0.3333333333333333 0.5661764705882353 0.23455910888347892
45788 0.1818181818181818 0.3783783783783784 0.1433927760367421
45870 0.3214285714285714 0.5661764705882353 0.23799323038862305
45935 0.6666666666666667 0.543859649122807 0.21288360507406498
45949 0.4666666666666667 0.9333333333333333 0.40166122432736434
45955 0.4 0.7252747252747253 0.3000193342018896
46054 0.2666666666666667 0.6042780748663102 0.2344340922971261
46081 0.2888888888888889 0.4354354354354354 0.16900496805641316
46196 0.3333333333333333 0.7252747252747253 0.3118827291669016
46211 0.380952380952381 0.7948717948717949 0.33418664579601326
46213 0.3571428571428571 0.75 0.3513575860960989
46472 0.2857142857142857 0.6095238095238095 0.24980353980673048
46594 0.5 0.8444444444444444 0.3520601499015427
46666 0.3333333333333333 0.5383064516129032 0.21105877528104175
46939 0.6666666666666667 0.7090909090909091 0.2810495745230651
46947 0.1794871794871795 0.3884615384615385 0.13251098200793318
47034 0.4 0.8181818181818182 0.33605239756439115
47059 0.3571428571428571 0.5844155844155844 0.2950042832503113
47101 0.2857142857142857 0.6043956043956044 0.2355713683879684
47108 0.4 0.5262096774193548 0.17664276875648516
47583 0.8333333333333333 0.6 0.2524264210870888
47806 0.6666666666666667 0.9333333333333333 0.42097660882027865
47916 0.4 0.6703296703296703 0.27180997005738544
48060 0.4 0.5842105263157895 0.25530979917278124
48163 0.4666666666666667 0.7818181818181817 0.3663602634657477
48258 0.5 0.5221774193548387 0.1811119341795161
48289 1 0.7777777777777778 0.2844949461227402
48338 0.6666666666666667 0.638888888888889 0.23473519399683465
48446 0.2222222222222222 0.5037878787878788 0.20454183612254748
48522 0.2857142857142857 0.6483516483516484 0.2706202581083978
48550 0.2857142857142857 0.6 0.2257115793556124
48619 0.4 0.619047619047619 0.275925750732477
48745 0.4 0.7424242424242424 0.28403156119033635
48858 0.4 0.6666666666666667 0.2386311176418827
48941 0.4 0.888888888888889 0.38096135688841226
48997 0.4 0.6515151515151515 0.24544319632440573
49060 0.2 0.4222222222222222 0.1354593894335666
49063 0.3333333333333333 0.6813186813186813 0.255492156132503
49346 0.380952380952381 0.5523809523809524 0.24077188374444292
49431 0.380952380952381 0.6928104575163399 0.3083960632148824
49648 0.3333333333333333 0.5757575757575758 0.24513315344983658
49784 0.4666666666666667 0.6666666666666667 0.29952223031398856
49803 0.4 0.8055555555555556 0.3759035534103037
49806 0.6666666666666667 0.8928571428571429 0.3233324673790321
50065 0.3333333333333333 0.5169230769230769 0.18555096633305493
50175 0.3333333333333333 0.7047619047619048 0.2719449978339343
50298 0.2777777777777778 0.4666666666666667 0.17796987742446066
50299 0.5 0.6944444444444444 0.2795264661466093
50350 0.5 0.8214285714285714 0.3026463326636135
50423 0.5333333333333333 0.803030303030303 0.35745081432180403
50455 0.1818181818181818 0.4249249249249249 0.10480841019531494
50561 0.5 0.7777777777777778 0.33670940710053054
50614 0.3928571428571429 0.6095238095238095 0.2844884661978428
50703 0.5 0.6373626373626374 0.2614387392125224
50797 0.4 0.6923076923076923 0.271039351303206
51190 0.6666666666666667 0.8222222222222222 0.3373708676093907
51205 0.3214285714285714 0.5769230769230769 0.2889196461919016
51266 0.5 0.6666666666666667 0.2642025794736352
51409 0.25 0.4 0.13818442690807245
51456 0.6 0.6545454545454545 0.2515914131073074
51555 0.2857142857142857 0.7252747252747253 0.2779478751359609
51804 0.3333333333333333 0.490530303030303 0.1688109429755131
51960 1 0.9111111111111111 0.30203375425618106
52216 0.5 0.5264367816091954 0.18094976812272945
52422 0.3571428571428571 0.6691176470588235 0.3055597050965583
52487 0.2857142857142857 0.5169340463458111 0.24681119513563834
52508 0.2777777777777778 0.5260504201680672 0.19698256712646733
53021 0.2181818181818182 0.4682539682539683 0.1458542089237098
53107 0.2222222222222222 0.4583333333333333 0.21532156675803846
53137 0.1818181818181818 0.3698435277382646 0.1318828777859722
53415 0.6666666666666667 0.5751633986928105 0.2482174228302517
53447 0.4 0.4778225806451613 0.18948101968090916
53478 0.6666666666666667 0.9333333333333333 0.37635679855381365
53895 0.5 0.7333333333333333 0.280743501646519
53925 0.4666666666666667 0.4758064516129032 0.1817311551124331
53952 0.3333333333333333 0.572463768115942 0.26623652559432437
54516 0.2666666666666667 0.3825396825396825 0.16762521517666323
54543 0.8 0.8636363636363636 0.4087611737682822
54586 0.3214285714285714 0.6571428571428571 0.30941751997052375
54703 0.3214285714285714 0.6102941176470588 0.2515706944885681
54913 0.3333333333333333 0.7238095238095238 0.3260621721963123
54969 0.3928571428571429 0.5685483870967742 0.25310662485914603
55049 0.4 0.5934065934065934 0.2229178097406559
55078 0.4 0.7121212121212122 0.3140774294444022
55135 0.25 0.5109243697478992 0.18515281632634267
55145 0.3333333333333333 0.6794871794871795 0.3001725164502981
55463 0.5 0.9444444444444444 0.4122856997770382
55465 0.3333333333333333 0.6333333333333333 0.27570348004674816
55541 0.380952380952381 0.5274725274725275 0.2053532858709073
55667 0.3333333333333333 0.5411255411255411 0.2468986260862444
56137 0.4 0.5784615384615385 0.20881595442281844
56156 0.3571428571428571 0.4672268907563025 0.1422954070033174
56207 0.3333333333333333 0.5511363636363636 0.20689842843573616
56256 0.3333333333333333 0.619047619047619 0.3220087202479419
56265 0.5 0.8222222222222222 0.35956030039617576
56344 0.4666666666666667 0.6909090909090909 0.30827764206371056
56376 0.2363636363636364 0.4249249249249249 0.17701746414940142
56608 0.4 0.8363636363636364 0.3640550815776568
56805 0.3333333333333333 0.5483870967741935 0.21992253568486964
56991 0.2857142857142857 0.5631578947368421 0.20549129441812639
57118 0.4 0.5274725274725275 0.2072118493355241
57294 0.25 0.5816993464052288 0.2487552675901169
57302 0.25 0.5661764705882353 0.2327227870656164
57376 0.1666666666666667 0.3726884779516358 0.11446532343941529
57417 0.2444444444444444 0.3936507936507937 0.16001985910886082
57609 0.4 0.7424242424242424 0.32841847618973813
57772 0.3333333333333333 0.5056818181818182 0.1669453978657891
57791 0.3214285714285714 0.6373626373626374 0.2711211778511033
57815 0.2857142857142857 0.5738636363636364 0.2788570735740718
57996 0.6 0.5333333333333333 0.22695718293631245
58186 0.25 0.4436974789915966 0.13932660076278916
58188 0.3333333333333333 0.6515151515151515 0.32585542346849294
58192 0.4 0.7777777777777778 0.352000979056312
58221 0.3333333333333333 0.6593406593406593 0.2772200537259882
58316 0.25 0.4795008912655971 0.1646941690433884
58375 0.2777777777777778 0.5166666666666667 0.20339810967933916
58569 0.3571428571428571 0.5904761904761905 0.2573810709167547
58621 0.5 0.75 0.29498627334791516
58647 0.6 0.9166666666666667 0.435050635451733
58687 0.4 0.6483516483516484 0.2771931162293126
58688 0.5 0.888888888888889 0.36094019560106294
58693 0.3571428571428571 0.4848484848484848 0.1876575548117465
58765 0.2222222222222222 0.4952380952380952 0.20299996287877506
58814 0.6 0.8666666666666667 0.3316748061928624
58881 0.196969696969697 0.4349206349206349 0.1630792202399146
58890 0.25 0.55 0.23295979745970274
58995 0.5 0.7090909090909091 0.273780007989204
59022 0.2666666666666667 0.4928774928774929 0.15939064764005825
59150 0.25 0.5256410256410255 0.22617803592416172
59233 0.3333333333333333 0.6333333333333333 0.3151768255996659
59469 0.380952380952381 0.5321969696969697 0.24187337055587493
59489 0.4666666666666667 0.5952380952380952 0.23244598572393635
59756 0.6666666666666667 0.7777777777777778 0.34336822189821237
59790 0.4666666666666667 0.6363636363636364 0.30973363640075846
59852 0.2222222222222222 0.5080213903743316 0.21202476480954427
59950 0.2444444444444444 0.5310924369747899 0.21508336307845452
60368 0.4285714285714286 0.7912087912087912 0.3094364920441308
60477 0.2857142857142857 0.4696969696969697 0.2060667810583642
60537 0.4 0.5909090909090909 0.26334773287339874
60559 0.2363636363636364 0.4777777777777778 0.21222695298035452
60776 0.25 0.6029411764705882 0.24588698118573565
60835 0.4666666666666667 0.8909090909090909 0.4164949049533631
60870 0.3333333333333333 0.6727272727272727 0.3018982037282978
60972 0.4 0.6794871794871795 0.24514268404805997
61010 0.2857142857142857 0.573529411764706 0.24730087154360678
61013 0.3333333333333333 0.782051282051282 0.32811790253466766
61094 0.3333333333333333 0.5015384615384615 0.184763858489047
61578 0.5 0.7878787878787878 0.30197871766886863
61583 0.4 0.8333333333333333 0.31671425704051703
61653 0.380952380952381 0.5686274509803922 0.23687374848523052
61814 0.3214285714285714 0.5169340463458111 0.2498362871624882
61861 0.2222222222222222 0.4487179487179487 0.2047324671244231
61903 0.3333333333333333 0.6666666666666667 0.31225238121101623
62099 0.2307692307692308 0.4385964912280702 0.2155886786148828
62115 0.2444444444444444 0.4068965517241379 0.13248086538346987
62136 0.2777777777777778 0.492436974789916 0.1861729335556666
62282 0.2857142857142857 0.4135472370766488 0.13464624922493065
62293 0.4 0.5934065934065934 0.2639434232936237
62486 0.2444444444444444 0.5367647058823529 0.21013048903881648
62587 0.2857142857142857 0.571969696969697 0.26273535092051936
62638 0.6666666666666667 0.7777777777777778 0.29220431642272804
62645 0.2307692307692308 0.406827880512091 0.1821923402874491
62691 0.2222222222222222 0.51 0.1951566513272015
62770 0.5333333333333333 0.5833333333333333 0.25184511476776505
62937 0.3333333333333333 0.5662878787878788 0.24480317392166293
63027 0.2666666666666667 0.5166666666666667 0.2478181342403818
63068 0.2222222222222222 0.473015873015873 0.17287605859843588
63132 0.380952380952381 0.8833333333333333 0.3751018635229329
63212 0.3333333333333333 0.5282258064516129 0.19103188451366898
63263 0.3214285714285714 0.6285714285714286 0.2817422161936085
63368 0.3571428571428571 0.5441176470588235 0.2449352282645787
63611 0.2857142857142857 0.5704099821746881 0.23094147520488922
64145 0.3333333333333333 0.7142857142857143 0.3237517878763152
64183 0.3333333333333333 0.4393939393939394 0.15330424200916448
64239 0.4 0.6263736263736264 0.28825260182486456
64366 0.2666666666666667 0.5666666666666667 0.25197209468467696
64439 1 1.0 0.3539880830998112
64537 0.6 1.0 0.45379027200948757
64627 0.4 0.7555555555555556 0.28908801578893967
64811 0.4 0.696969696969697 0.31140766487079186
64850 0.4761904761904762 0.5507246376811594 0.2103079173340216
64951 0.2181818181818182 0.3798798798798799 0.12400150906653634
64961 0.1666666666666667 0.4746031746031746 0.15070295317709095
64999 0.3555555555555556 0.6583333333333333 0.3211769805538427
65036 0.3333333333333333 0.7051282051282051 0.31669581532533597
65082 0.3214285714285714 0.7362637362637363 0.32025859561979053
65124 0.3333333333333333 0.7424242424242424 0.31951689146382595
65201 0.4 0.8444444444444444 0.33827681924713604
65247 0.25 0.5044563279857398 0.19639543869819412
65432 0.25 0.5955882352941176 0.23400456566658456
65600 0.25 0.5274725274725275 0.24177351805284444
65646 0.3214285714285714 0.6593406593406593 0.30331688048379535
66207 0.2222222222222222 0.4947368421052632 0.20188293088512085
66275 0.3333333333333333 0.5359477124183007 0.20593877423334825
66323 0.2857142857142857 0.5416666666666667 0.2332235783946468
66329 0.380952380952381 0.6794871794871795 0.3112393520183433
66444 0.2222222222222222 0.4904761904761905 0.20960544463238462
66599 0.25 0.4736842105263158 0.18906949235690612
66643 0.4666666666666667 0.8484848484848485 0.36894870701188187
66793 0.4166666666666667 0.6911764705882353 0.3203225038130249
66824 0.3333333333333333 0.5037878787878788 0.17151515163011738
66935 0.2 0.4558823529411765 0.18053303894199907
67006 0.3214285714285714 0.7 0.3181966867886108
67096 0.4 0.8076923076923077 0.3692542251620836
67176 0.5333333333333333 0.6263736263736264 0.2818652094749141
67217 0.5 0.6794871794871795 0.2953015109010893
67258 0.3333333333333333 0.490530303030303 0.21603439076098108
67395 0.5 0.6363636363636364 0.2177368879103871
67410 0.2 0.4174603174603175 0.1593537606466464
67524 0.6666666666666667 0.5909090909090909 0.2218275750836685
67571 0.3214285714285714 0.641025641025641 0.3086323054478927
67770 0.2857142857142857 0.4777183600713012 0.19802144805998273
67798 0.25 0.5142857142857143 0.24155173403271513
67811 0.5 0.6153846153846154 0.25696542012491863
67838 0.3333333333333333 0.6923076923076923 0.27948429307699574
67914 0.4 0.7523809523809524 0.31460260307678656
67926 0.380952380952381 0.6153846153846154 0.2707024320501972
68207 0.4666666666666667 0.7142857142857143 0.29606486085431954
68247 0.4 0.62 0.22758302926806623
68371 0.25 0.5730994152046784 0.22967339791923272
68456 0.380952380952381 0.6916666666666667 0.27928246853767
68540 0.1818181818181818 0.4352773826458037 0.17142222003524593
68673 0.6666666666666667 0.75 0.2853832649645956
68773 0.3214285714285714 0.6 0.2925377118189463
68796 0.3333333333333333 0.4488636363636364 0.13741310586768626
68835 0.25 0.5523809523809524 0.23542920630908734
68932 0.2857142857142857 0.5736842105263158 0.2773138365823851
69152 0.2857142857142857 0.5904761904761905 0.2444136029310464
69161 0.3571428571428571 0.6102941176470588 0.27170762471294135
69225 0.2857142857142857 0.6043956043956044 0.28153818410335757
69273 0.3333333333333333 0.4393939393939394 0.15393358781181982
69274 0.4 0.6923076923076923 0.2461029257490372
69362 0.5 0.5609195402298851 0.21488560629597203
69365 0.5 0.7777777777777778 0.3178304481619362
69413 0.2444444444444444 0.4063492063492063 0.11463693908761842
69519 0.25 0.4487394957983193 0.1665551798711409
69594 0.2 0.4151260504201681 0.12487075720529832
69659 0.5333333333333333 0.8222222222222222 0.3914654649759196
69687 0.2222222222222222 0.5113636363636364 0.22159897132465564
69772 0.4 0.6666666666666667 0.2878251194756986
69857 0.3214285714285714 0.65 0.28196731689930826
69925 0.6666666666666667 0.8 0.3371863807639087
70011 0.2857142857142857 0.5800865800865801 0.2567335948818047
70087 0.6 0.7454545454545455 0.2959358425743247
70090 0.7 0.6666666666666667 0.25491328937979857
70124 0.6666666666666667 0.8 0.31076684422508744
70219 0.3333333333333333 0.5583333333333333 0.27403091388599
70282 0.2666666666666667 0.5073529411764706 0.22841525411610142
70373 0.5 0.567741935483871 0.21284648944489148
70479 0.4 0.5701149425287356 0.2219517216996761
70513 0.2857142857142857 0.5588235294117647 0.2217319249608093
70639 0.380952380952381 0.782051282051282 0.3265868991487885
70742 0.3333333333333333 0.5342741935483871 0.22701814623963698
70770 0.4666666666666667 0.6515151515151515 0.279435447493679
71126 0.380952380952381 0.6923076923076923 0.31024846682428864
71137 0.8333333333333333 0.6060606060606061 0.2310864707762351
71150 0.8 0.6727272727272727 0.28406628563832
71174 0.3333333333333333 0.7472527472527473 0.3206074897102201
71187 0.6 0.6794871794871795 0.27882341432790103
71335 1 0.6666666666666667 0.28450926232665275
71463 0.4 0.8545454545454545 0.39596797926691196
71578 0.6 0.7636363636363636 0.31913426127331923
71585 0.4666666666666667 0.6571428571428571 0.24577304132140076
71685 0.2857142857142857 0.5471014492753623 0.2688446951483822
71715 0.25 0.5955882352941176 0.24804421211827085
71739 0.196969696969697 0.4453441295546559 0.16615238973360402
72081 0.380952380952381 0.6794871794871795 0.3549198907583565
72163 0.4 0.8222222222222222 0.3089626138130504
72194 0.3214285714285714 0.4723707664884135 0.14623548902607086
72250 0.4 0.580952380952381 0.25544084464737454
72289 0.4 0.888888888888889 0.3709842384161543
72419 0.5 0.7051282051282051 0.268302431184068
72662 0.6666666666666667 0.8 0.27801328362322114
72828 0.2424242424242424 0.4294294294294294 0.16909931842858955
73189 0.6 0.6212121212121212 0.3142098559587773
73196 0.3214285714285714 0.4857142857142857 0.23316061747296812
73290 0.4 0.9642857142857143 0.38958870220680597
73663 0.6666666666666667 0.9777777777777777 0.43055044646308327
73742 0.380952380952381 0.6703296703296703 0.2851729365754982
73863 0.4285714285714286 0.5555555555555556 0.2968990293820905
73999 0.4285714285714286 0.717948717948718 0.31142968353764544
74264 0.3214285714285714 0.5317460317460317 0.2630276010210889
74415 0.2857142857142857 0.4621212121212121 0.17978881633710414
74520 0.4666666666666667 0.7454545454545455 0.34443183191338766
74658 0.2857142857142857 0.5100806451612903 0.2378816360169745
74675 0.3333333333333333 0.5714285714285714 0.2312673586187757
74808 0.2888888888888889 0.5606060606060606 0.2708919296899784
75105 0.1978021978021978 0.3294871794871795 0.1430932970136679
75132 0.5 0.7777777777777778 0.31831773940215197
75194 0.25 0.5321969696969697 0.2338104044998555
75200 0.380952380952381 0.5606060606060606 0.2416251458725825
75341 0.3571428571428571 0.619047619047619 0.31040772060539445
75365 0.380952380952381 0.575 0.23568821942138027
75401 0.6 1.0 0.4625716784207496
75478 0.4 0.803030303030303 0.3655530908608138
75516 0.6 0.8787878787878788 0.3870791975600638
75699 0.6 0.7878787878787878 0.32326695639295544
75833 0.3333333333333333 0.6363636363636364 0.25808453198056935
75865 0.1666666666666667 0.3576248313090418 0.09769345390429146
75953 0.3333333333333333 0.6601307189542484 0.28951175952189695
75995 0.6666666666666667 0.8333333333333333 0.3560906611962251
76167 0.25 0.5058823529411764 0.22093021816704794
76185 0.380952380952381 0.5362903225806452 0.23060844036858635
76217 0.4761904761904762 0.4356060606060606 0.12442358593472196
76244 0.2727272727272727 0.4852216748768473 0.21699989063091701
76344 0.1666666666666667 0.3541963015647226 0.1342870768822729
76399 0.5 0.8 0.3673826587619641
76492 0.6 0.6666666666666667 0.2404161402828236
76572 0.3333333333333333 0.7252747252747253 0.28945903977472714
76666 0.3333333333333333 0.6 0.22996702524506926
76755 0.2666666666666667 0.5032679738562092 0.20938042600421516
76958 0.6 0.5934065934065934 0.22208946871746216
77137 0.3333333333333333 0.5454545454545455 0.21233922134001343
77159 0.2857142857142857 0.4937611408199643 0.1698959714028512
77187 0.4 0.6483516483516484 0.24026140649521208
77220 0.5 0.9166666666666667 0.43543690027447934
77300 0.2777777777777778 0.5833333333333333 0.24193313641940178
77321 0.2857142857142857 0.6043956043956044 0.2538615680644838
77333 0.3928571428571429 0.641025641025641 0.31206500821970296
77701 0.7 0.7121212121212122 0.23562761982672906
77795 0.6 0.8717948717948718 0.364891788063128
77888 0.3333333333333333 0.5714285714285714 0.26701768629524913
78274 0.6666666666666667 0.9166666666666667 0.40096102205382006
78276 0.180952380952381 0.391025641025641 0.14322414574011702
78323 0.3333333333333333 0.4375 0.14630710504886094
78698 0.2222222222222222 0.4840336134453782 0.18533029653697344
78805 0.3333333333333333 0.6030769230769231 0.24291266907464357
78864 0.4 0.6363636363636364 0.2709479816976792
78914 0.3333333333333333 0.7333333333333333 0.30650142558022203
78919 0.4666666666666667 0.5714285714285714 0.22984544678811183
78941 0.4666666666666667 0.641025641025641 0.28757345584254224
78957 0.380952380952381 0.6363636363636364 0.29281348112416067
79189 0.4666666666666667 0.6363636363636364 0.27686558229834796
79197 0.3333333333333333 0.7105263157894737 0.3067547136975855
79261 0.5 0.5533596837944664 0.2232543664394065
79307 0.2222222222222222 0.4067226890756303 0.10749582730416693
79337 0.3333333333333333 0.5723076923076923 0.23878996371724506
79442 0.3333333333333333 0.7333333333333333 0.31797349721174545
79533 0.2777777777777778 0.5098039215686275 0.22395300818314157
79542 0.2 0.453968253968254 0.18029308483570342
80031 0.25 0.5294117647058824 0.2188780943470188
80094 0.4666666666666667 0.8055555555555556 0.36824356851997203
80324 0.380952380952381 0.7636363636363636 0.34024503470805123
80328 0.6666666666666667 0.9047619047619048 0.4049020784223063
80336 0.3333333333333333 0.5454545454545455 0.216636086776505
80420 0.2857142857142857 0.4830659536541889 0.1678038296945011
80518 0.380952380952381 0.7833333333333333 0.34989820422844825
80663 0.4 0.8021978021978022 0.3251072230262038
80957 0.2777777777777778 0.4973262032085561 0.1869789619513358
81103 0.2857142857142857 0.5151515151515152 0.204178255254988
81393 0.5 0.7090909090909091 0.32080233707818423
81588 0.6666666666666667 0.6944444444444444 0.3074369280174797
81669 0.2222222222222222 0.5344827586206897 0.19923342399466337
81765 0.25 0.5525846702317291 0.2277048408844139
81820 0.1666666666666667 0.3399715504978663 0.11088103918267904
81888 0.2857142857142857 0.5270655270655271 0.19587339638282683
81952 0.2777777777777778 0.4714285714285714 0.16218981911070188
81966 0.3055555555555556 0.573529411764706 0.2893979485777268
82098 0.3333333333333333 0.5714285714285714 0.21398762043913408
82128 0.25 0.4723707664884135 0.1621728448304523
82190 0.3214285714285714 0.6102941176470588 0.2568018042219871
82284 0.25 0.5321969696969697 0.2221151101955104
82318 0.6666666666666667 0.782051282051282 0.2870752200356576
82436 0.3214285714285714 0.5579710144927535 0.24354112667958655
82487 0.6666666666666667 0.7878787878787878 0.34722009036319523
82530 0.3333333333333333 0.5073529411764706 0.218899993967702
82587 0.5 0.8214285714285714 0.31618780685372966
82810 0.4666666666666667 0.8181818181818182 0.3535431462745713
82910 0.5 0.7238095238095238 0.2967288531591072
82948 0.3333333333333333 0.6263736263736264 0.27614330664029013
83018 0.2857142857142857 0.5384615384615385 0.1902979574887563
83058 0.380952380952381 0.7878787878787878 0.35900846130520053
83216 0.5 0.6923076923076923 0.27122533251418074
83254 0.2777777777777778 0.4739495798319328 0.1951419109745088
83273 0.6666666666666667 1.0 0.3858152111459612
83560 0.4 0.6515151515151515 0.25276052083943484
83580 0.25 0.4901185770750988 0.22250710387247635
83677 0.4666666666666667 0.641025641025641 0.2629747939285959
83712 0.2857142857142857 0.5871212121212122 0.20428913999540954
83770 0.4 0.8181818181818182 0.374037028253035
83848 0.25 0.5015873015873016 0.19746759878774658
84153 0.4666666666666667 0.7878787878787878 0.33265793567447666
84186 0.5 0.8181818181818182 0.31731297688838345
84228 0.3571428571428571 0.6397058823529412 0.3392087655079837
84325 0.4 0.5504032258064516 0.2319110047388515
84330 0.3333333333333333 0.51 0.21952961378056657
84392 0.4666666666666667 0.6909090909090909 0.2834203378840354
84492 0.2121212121212121 0.5052910052910053 0.1898735021278372
84530 0.3333333333333333 0.4318181818181818 0.11500825037756637
84667 0.4 0.803030303030303 0.3132408710887308
84683 0.2857142857142857 0.5512820512820513 0.2148788352000808
84810 0.3333333333333333 0.6888888888888889 0.29543435185164785
84813 0.3333333333333333 0.7435897435897436 0.3244444371739019
85361 0.3214285714285714 0.6857142857142857 0.3073336614624635
85375 0.3928571428571429 0.566951566951567 0.2597026594753358
85501 0.4 0.7802197802197802 0.3061223412116628
85587 0.3888888888888889 0.5904761904761905 0.2771599442280639
85678 0.3055555555555556 0.6083333333333333 0.30355518673535076
85763 0.5333333333333333 0.8241758241758242 0.3714488189532775
85790 0.4 0.8717948717948718 0.3532023801558778
85990 0.3333333333333333 0.4717741935483871 0.16436610702788867
86025 0.3571428571428571 0.6095238095238095 0.29017050942047207
86122 0.4 0.7272727272727273 0.3497933724433122
86138 0.3333333333333333 0.6405228758169935 0.2991275320776671
86295 0.4666666666666667 0.8 0.32973583220823993
86617 0.4666666666666667 0.6043956043956044 0.23409568446262652
86698 0.2857142857142857 0.4438502673796791 0.13834845341647442
86889 0.3333333333333333 0.5714285714285714 0.28962890740459296
87018 0.4 0.573529411764706 0.21913519083710806
87230 0.8333333333333333 0.8939393939393939 0.38822457968140667
87285 0.2857142857142857 0.4450757575757576 0.1623080343431823
87312 0.380952380952381 0.6181818181818182 0.2741968468362966
87334 0.4 0.6952380952380952 0.23095080199489956
87750 0.2777777777777778 0.5597147950089127 0.25507893025891826
87819 0.4 0.5 0.17143282654113035
87846 0.4 0.8939393939393939 0.3630925022080718
87883 0.4 0.5303030303030303 0.20181503928503816
87973 0.25 0.5146198830409358 0.23727230988512404
88120 0.5 0.7307692307692308 0.2899293055622984
88346 0.2857142857142857 0.4848484848484848 0.15550956036155095
88397 0.380952380952381 0.5164835164835165 0.20484934555844345
88429 0.4 0.7111111111111111 0.2901497532738387
88524 0.3571428571428571 0.6432748538011696 0.28539595168573617
88608 0.4 0.7424242424242424 0.33396476752535076
88858 0.5 0.7555555555555556 0.34706445849170886
88900 0.4 0.7051282051282051 0.26361725775087297
88904 0.6 0.7818181818181817 0.3144183444792714
89031 0.4 0.8444444444444444 0.3505083803740413
89144 0.5 0.7777777777777778 0.2742049083810041
89210 0.7 0.7121212121212122 0.3012990277132872
89524 0.2777777777777778 0.5652173913043478 0.2652483095053588
89560 0.380952380952381 0.4772727272727273 0.16127478774792225
89613 0.3333333333333333 0.5606060606060606 0.2104873149391682
89670 0.5 0.6727272727272727 0.3514966200433428
89828 0.5 0.6043956043956044 0.24709092247981954
89855 0.3333333333333333 0.5619047619047619 0.21532544517389732
90041 0.380952380952381 0.5384615384615385 0.18312910141823724
90211 0.3333333333333333 0.4957264957264957 0.18944850038937402
90231 0.2181818181818182 0.4095238095238095 0.11663655082976541
90235 0.6666666666666667 0.7424242424242424 0.2834111296191917
90254 0.5 0.7636363636363636 0.33659445723832765
90256 0.6 0.5238095238095238 0.22972671438685488
90332 0.2888888888888889 0.5166666666666667 0.20949287882869586
90410 0.4666666666666667 0.5384615384615385 0.1961998643878627
90527 0.2777777777777778 0.5428571428571429 0.24808659748671155
90649 0.4 0.5100806451612903 0.18330852542272272
90807 0.1818181818181818 0.3613086770981508 0.1681569036836164
90877 0.5 0.7727272727272727 0.35147990501825915
91023 0.25 0.5031746031746032 0.186566639063541
91133 0.5 0.4989247311827957 0.18502724228093925
91150 0.6666666666666667 0.7777777777777778 0.30504041829800554
91364 0.6 0.5282258064516129 0.18880484681674828
91420 0.3214285714285714 0.5492424242424242 0.25828853738137647
91520 0.2857142857142857 0.6761904761904762 0.27382148895863395
91574 0.5 0.8333333333333333 0.35535183359909367
91583 0.25 0.4853801169590643 0.22350698857501647
91754 0.2857142857142857 0.575 0.241285664803493
91777 0.2 0.4523809523809524 0.1877009585983175
91778 0.2857142857142857 0.5619047619047619 0.24977719368338294
91837 0.5 0.9642857142857143 0.3588999922151761
91898 0.3333333333333333 0.5604395604395604 0.2343599800773345
91980 0.4 0.7472527472527473 0.3314301355044755
92390 0.2 0.3873873873873874 0.17014326597567478
92391 0.3333333333333333 0.6421052631578947 0.2976655248168626
92576 0.5 0.6363636363636364 0.27891728936575055
92648 0.4 0.9111111111111111 0.3385804678152674
92661 0.3333333333333333 0.5247311827956989 0.18727610795900834
92757 0.3333333333333333 0.6048387096774194 0.26498262401872896
92766 0.3333333333333333 0.5636363636363636 0.21066705206636477
92799 0.3333333333333333 0.6818181818181818 0.28569121598270175
92846 0.4 0.8222222222222222 0.35732260059419624
92879 0.2222222222222222 0.4242424242424242 0.16513073923924274
93067 0.1818181818181818 0.3751686909581646 0.15820691711531237
93089 0.2888888888888889 0.5808823529411765 0.2823856479188199
93327 0.3333333333333333 0.446969696969697 0.17060921572931437
93509 0.6666666666666667 0.7333333333333333 0.29909311724940624
93595 0.2857142857142857 0.6285714285714286 0.28244238327033383
93636 0.4 0.6153846153846154 0.3070559475527461
93689 0.3214285714285714 0.5816993464052288 0.3073286970659039
93761 0.1818181818181818 0.3888888888888889 0.10841736684122968
93959 0.2857142857142857 0.4937611408199643 0.1844727581169569
94048 0.4 0.6813186813186813 0.2984320667151076
94052 0.5 0.6 0.2377875615368225
94065 0.6666666666666667 0.6666666666666667 0.2709587645476815
94092 0.5 0.5010752688172043 0.1726824829647359
94225 0.2727272727272727 0.5142857142857143 0.22135406381671205
94430 0.2857142857142857 0.4866310160427807 0.19380346691659459
94472 0.4 0.6363636363636364 0.24558433582996492
94675 0.6 0.6666666666666667 0.2649440760672623
94774 0.5 0.5483870967741935 0.20700866925732234
94952 0.8333333333333333 0.6727272727272727 0.25802041754543864
94982 0.3333333333333333 0.5133333333333333 0.20931938941845787
95101 0.5 1.0 0.39828831545876475
95130 0.4 0.7333333333333333 0.29660725675175165
95152 0.3571428571428571 0.6397058823529412 0.28627164238510183
95373 0.2272727272727273 0.4723707664884135 0.21353756453019015
95648 0.4 0.6515151515151515 0.29297213535773753
95784 0.2857142857142857 0.5169340463458111 0.20247503159907665
95825 1 0.6944444444444444 0.2756383130518939
95864 0.2857142857142857 0.5776515151515152 0.22012931267580507
96168 0.25 0.4777777777777778 0.1874620711457509
96280 0.2857142857142857 0.5808823529411765 0.2650355613274663
96305 0.3333333333333333 0.6029411764705882 0.26568278771345655
96352 0.2777777777777778 0.5833333333333333 0.26851177514437435
96363 0.2666666666666667 0.55 0.24332702045483964
96384 0.25 0.5142857142857143 0.21739560242867487
96610 0.3333333333333333 0.5253623188405797 0.16883241919970868
96731 0.6 0.9642857142857143 0.3669271271010103
97077 0.5 0.5075268817204301 0.1646931782215165
97101 0.25 0.4974789915966387 0.1996311335568459
97135 0.4 0.5636363636363636 0.23012061670558887
97202 0.2 0.473015873015873 0.195324734122143
97591 0.4666666666666667 0.803030303030303 0.36171561580834827
97695 0.5 0.6923076923076923 0.2997503208708455
98319 0.2857142857142857 0.4507575757575758 0.16168095406934122
98322 0.4 0.4778225806451613 0.20329615085851083
98593 0.25 0.4823529411764706 0.20775350031478296
98626 0.5 0.5916666666666667 0.2559178783520039
98676 0.6666666666666667 0.6666666666666667 0.23489222644186916
98911 0.3333333333333333 0.5548387096774194 0.21150491571998095
98959 0.2857142857142857 0.4581105169340463 0.15235814657564556
99069 0.380952380952381 0.6483516483516484 0.27666881634142165
99087 0.5333333333333333 0.8205128205128205 0.39015567689290553
99358 0.8333333333333333 0.8214285714285714 0.3478150177094558
99366 0.6666666666666667 0.6818181818181818 0.2475722397915723
99373 0.7 0.7272727272727273 0.29368086943312227
99392 0.2857142857142857 0.5185185185185185 0.22536788245980055
99567 0.4166666666666667 0.7132352941176471 0.3539997161175771
99679 0.3214285714285714 0.4705882352941176 0.15335664847367794
99731 0.6 0.7121212121212122 0.3343515552277936
99907 0.380952380952381 0.5641025641025641 0.22822252506076643
99932 0.5 0.888888888888889 0.380704257695799
100085 0.380952380952381 0.65 0.2582389736046744
100090 0.4666666666666667 0.9090909090909091 0.38501143840275653
100148 0.4761904761904762 0.7333333333333333 0.3484922960525671
100212 0.5 0.6363636363636364 0.2645957607294879
100406 0.3333333333333333 0.6666666666666667 0.25777250232241217
100451 1 0.7272727272727273 0.2777478352099663
100457 0.3214285714285714 0.4955436720142602 0.2007092105011372
100562 0.3571428571428571 0.6483516483516484 0.2827505537386199
100639 0.5 0.5604395604395604 0.2118827358791748
100754 0.4 0.8222222222222222 0.35617947879582545
100859 0.2777777777777778 0.4336134453781513 0.12802396170610586
100913 0.25 0.4474153297682709 0.14321683033421137
101090 0.5 0.8333333333333333 0.31423730523851007
101201 0.4 0.6666666666666667 0.2796019337985113
101610 0.3571428571428571 0.607843137254902 0.27107885250444913
101619 0.5 0.8444444444444444 0.3546242524525163
101745 0.3214285714285714 0.6923076923076923 0.31176078334485663
101773 0.6 0.6363636363636364 0.2733806137685454
101807 0.4 0.7454545454545455 0.35654149076867936
101821 0.2857142857142857 0.5238095238095238 0.22277702514896594
101907 0.2857142857142857 0.6095238095238095 0.2547154181473018
101913 0.6 0.7090909090909091 0.3340728459361578
102197 0.3055555555555556 0.5036231884057971 0.1826617303658984
102201 0.2888888888888889 0.5008403361344538 0.2043776509430604
102254 0.2444444444444444 0.5087719298245614 0.20213835873205485
102332 0.6 0.6666666666666667 0.2806695555472329
102389 0.25 0.4050420168067227 0.16631002645427193
102390 0.2857142857142857 0.5833333333333333 0.2552121638321971
102455 0.2222222222222222 0.4920634920634921 0.17289849082593456
102478 0.3333333333333333 0.536231884057971 0.20338278740504834
102504 0.1868131868131868 0.3954116059379217 0.14703365985507988
102602 1 1.0 0.3684411834105372
102652 0.3333333333333333 0.4843304843304843 0.18393291175789767
102653 0.3333333333333333 0.7142857142857143 0.3137819099385455
102658 0.3214285714285714 0.638095238095238 0.28595767972819386
102785 0.5 0.9333333333333333 0.4246290802377368
102890 0.5333333333333333 0.6043956043956044 0.22055798138549537
103100 0.4666666666666667 0.532608695652174 0.21058848315913067
103304 0.2 0.4222222222222222 0.1288181118205581
103323 0.2857142857142857 0.625 0.24583776926734102
103404 0.2444444444444444 0.4853801169590643 0.18425587209313274
103450 0.2666666666666667 0.5132575757575758 0.2070869582286715
103591 0.3571428571428571 0.6727272727272727 0.30095926376923
103621 0.3333333333333333 0.5897435897435896 0.2967743957279399
103681 0.5 0.5800865800865801 0.2530306724686148
103771 0.6 0.9777777777777777 0.4793921209914246
103975 0.2857142857142857 0.4688057040998217 0.15738874899528746
104010 0.2181818181818182 0.4219219219219219 0.15367460875859473
104033 0.2857142857142857 0.5181451612903226 0.1990522145480353
104039 0.2 0.4015873015873016 0.11646924652917734
104074 0.2857142857142857 0.6416666666666667 0.27081643034040953
104079 0.4666666666666667 0.6666666666666667 0.30222218660835626
104201 0.2857142857142857 0.4616755793226381 0.1417965442428496
104289 0.2363636363636364 0.4630541871921182 0.2060115403615326
104311 0.6666666666666667 0.7307692307692308 0.3241765306557642
104391 0.5 0.8181818181818182 0.32154423728249254
104403 0.4 0.696969696969697 0.3178364859588966
104443 0.5 0.641025641025641 0.250537645182211
104468 0.380952380952381 0.5526881720430108 0.24791682911031498
104788 0.4 0.6285714285714286 0.25258301679004797
104789 0.4 0.7636363636363636 0.2927509593373568
104819 0.25 0.4756302521008403 0.17136227221969105
105010 0.3928571428571429 0.4871794871794872 0.18949605316156648
105184 0.3333333333333333 0.5849462365591398 0.2477354539985954
105200 0.6666666666666667 0.5652173913043478 0.2096008701207624
105233 0.2857142857142857 0.4313725490196078 0.12726093212438327
105335 0.4 0.7818181818181817 0.3403003016524943
105422 0.2857142857142857 0.6 0.24090836169148663
105424 0.3214285714285714 0.4260249554367201 0.1868818285575515
105895 0.5 0.75 0.2779364210691342
106011 0.5 0.6545454545454545 0.2653801882886043
106012 0.2857142857142857 0.6153846153846154 0.2817288475768338
106083 0.5333333333333333 0.8 0.36226241101921103
106152 0.3333333333333333 0.7222222222222222 0.29270663182382023
106190 0.6666666666666667 0.8095238095238095 0.388129060669803
106284 0.4 0.7051282051282051 0.3394172582536444
106312 0.3333333333333333 0.6153846153846154 0.2702231938463197
106338 1 0.6209150326797386 0.2409331107761696
106707 0.3333333333333333 0.4979838709677419 0.16786897772937073
106726 0.4 0.5612903225806452 0.22073983656631127
106954 0.2857142857142857 0.446969696969697 0.12303541592625622
106964 0.3333333333333333 0.7564102564102564 0.32433366194795826
107021 0.2857142857142857 0.6333333333333333 0.26581107217718547
107104 0.4666666666666667 0.7121212121212122 0.287058210128877
107230 0.4 0.7121212121212122 0.30107445144671585
107306 0.6666666666666667 0.6666666666666667 0.24165151502355772
107326 0.4 0.6923076923076923 0.2311147945450896
107359 0.5 0.6923076923076923 0.2819112874906935
107392 0.2222222222222222 0.4773109243697479 0.1607928711323336
107398 0.3055555555555556 0.5889328063241107 0.2432783439028453
107435 0.4285714285714286 0.780952380952381 0.36579403860119863
107595 0.25 0.4153297682709447 0.1339553970964523
107600 0.4285714285714286 0.717948717948718 0.3320348491000591
107873 0.4285714285714286 0.6153846153846154 0.22842675676039567
108088 0.2222222222222222 0.4638655462184874 0.17157753238465548
108401 0.3333333333333333 0.6153846153846154 0.22455310515239102
108515 0.6 0.7878787878787878 0.32352899563256116
108633 0.4 0.6 0.256550039532076
108763 0.4 0.7636363636363636 0.3141869408857905
108831 0.25 0.4947368421052632 0.23565801605144435
108838 0.25 0.5833333333333333 0.24280312951599373
108895 0.25 0.4830659536541889 0.1582544835455733
109050 0.380952380952381 0.6029411764705882 0.26797848641428035
109060 0.3333333333333333 0.5524193548387097 0.21975907693774413
109244 0.6666666666666667 0.8636363636363636 0.4043358944370674
109327 0.1818181818181818 0.3468468468468468 0.08432280716113576
109412 0.3333333333333333 0.5494505494505495 0.194704534402746
109521 0.6666666666666667 0.782051282051282 0.3449012452113327
109839 0.2857142857142857 0.5549242424242424 0.22433789582440022
110281 0.4 0.8545454545454545 0.3124567733903606
110357 0.2363636363636364 0.4196301564722617 0.16885515443698668
110364 0.25 0.3932773109243697 0.13469503416733675
110445 0.380952380952381 0.7727272727272727 0.36056978258178973
110524 0.3333333333333333 0.7272727272727273 0.280322894051952
110679 0.4 0.6545454545454545 0.2716316124473071
110688 0.2 0.446031746031746 0.17073371533688772
111003 0.3611111111111111 0.5666666666666667 0.22042437641976956
111152 0.2 0.4183006535947712 0.1849872279752144
111398 0.4 0.5934065934065934 0.22367400112730373
111484 0.2777777777777778 0.4638655462184874 0.18205767140408155
111491 0.380952380952381 0.6761904761904762 0.3081224403721222
111502 0.4 0.6794871794871795 0.26631541795991154
111570 0.4 0.782051282051282 0.36642520722232136
111599 0.2857142857142857 0.5473484848484848 0.22296890074440923
111820 0.3571428571428571 0.7252747252747253 0.3214938695102568
111870 0.25 0.4474153297682709 0.12991925672762739
112000 0.4 0.6818181818181818 0.26905980734430246
112039 0.25 0.6209150326797386 0.24446730240405862
112142 0.4 0.5714285714285714 0.24887619409864695
112162 0.25 0.525 0.23850758809282271
112255 0.4761904761904762 0.8241758241758242 0.3576890471011425
112290 0.4666666666666667 0.5018939393939394 0.18600747665797351
112339 0.2857142857142857 0.5 0.17674185768371647
112400 0.4 0.8181818181818182 0.3666512212016011
112533 0.1428571428571429 0.3025641025641026 0.07616011284028547
112648 0.4 0.6666666666666667 0.3122705803145482
113080 0.4666666666666667 0.7802197802197802 0.3620203966415162
113243 0.3333333333333333 0.5606060606060606 0.194018990948578
113299 0.25 0.530241935483871 0.2257742289402768
113451 0.25 0.5166666666666667 0.23621918286158272
113492 0.3571428571428571 0.5833333333333333 0.2740520255757257
113601 0.3333333333333333 0.641025641025641 0.25045016480417354
113657 0.6666666666666667 0.8928571428571429 0.4009696293515979
113972 0.4 0.7272727272727273 0.3517066202357496
113991 0.2272727272727273 0.4480796586059744 0.18087471735699975
114111 0.3333333333333333 0.6813186813186813 0.29870663997368196
114357 0.6666666666666667 1.0 0.40104398874990743
114459 0.2857142857142857 0.4488636363636364 0.14148103215304
114507 0.2444444444444444 0.4777777777777778 0.18622182113887745
114518 0.3333333333333333 0.641025641025641 0.2684261614835474
114768 0.380952380952381 0.696969696969697 0.3393645766437914
114895 0.6666666666666667 0.7111111111111111 0.25100751825453554
115052 0.5 0.7090909090909091 0.2846841239971711
115316 0.2857142857142857 0.6285714285714286 0.24841077464954267
115431 0.3333333333333333 0.7428571428571429 0.28510213055856864
115802 1 0.7333333333333333 0.29220468154697943
115864 0.3611111111111111 0.4705882352941176 0.21319978571439238
115892 0.3333333333333333 0.6538461538461539 0.272632801739759
115963 0.25 0.536541889483066 0.19872289773925675
115989 0.3333333333333333 0.6833333333333333 0.3174557096803111
116074 0.2857142857142857 0.7047619047619048 0.27429786302917586
116262 0.25 0.5384615384615385 0.23072487833066155
116275 0.4 0.6363636363636364 0.2622594850541518
116385 0.6 0.5770114942528736 0.23890297817232406
116434 0.2888888888888889 0.575 0.28149666360843995
116445 0.5 0.6060606060606061 0.23271576782452
116620 0.2727272727272727 0.5126984126984127 0.20289827769989363
116685 0.25 0.4873015873015873 0.19618117352082717
116772 0.4761904761904762 0.5824175824175823 0.276310731701246
116868 0.3571428571428571 0.6666666666666667 0.28209861338751646
116928 0.1978021978021978 0.4051282051282051 0.16543338709096747
116931 0.380952380952381 0.6923076923076923 0.32352157298601736
116965 0.2857142857142857 0.6538461538461539 0.2494127199432768
117030 0.3055555555555556 0.6535947712418301 0.3001570747685864
117116 0.5 0.5897435897435896 0.2343956762123336
117149 0.4 0.5060483870967742 0.17961348231429708
117234 0.4 0.803030303030303 0.395334316826792
117279 0.5 0.9285714285714286 0.43427838220337456
117391 0.4 0.6727272727272727 0.25233396108256095
117763 0.5 0.696969696969697 0.3110692710554438
117967 0.4 0.803030303030303 0.36864650723401415
118073 0.3333333333333333 0.6282051282051282 0.25186105784445545
118225 0.6666666666666667 0.888888888888889 0.37036077938185435
118243 0.1666666666666667 0.405241935483871 0.148344577114809
118551 0.3333333333333333 0.6515151515151515 0.29939470185275385
118639 0.3214285714285714 0.5904761904761905 0.2796468095405293
118642 0.3333333333333333 0.5321969696969697 0.18832309808726852
118725 0.5 0.6794871794871795 0.2747624162089323
118754 0.380952380952381 0.8333333333333333 0.35981476511070537
119038 0.5 0.9333333333333333 0.35803107989213667
119063 0.25 0.5238095238095238 0.23285592760340484
119142 0.4285714285714286 0.4450757575757576 0.14816059593053924
119240 0.6666666666666667 0.8 0.3276442426153279
119268 0.2777777777777778 0.5441176470588235 0.24641202542040058
119320 0.2857142857142857 0.6153846153846154 0.2730258647518867
119674 0.4 0.5443548387096774 0.21952501647922387
119700 0.25 0.480952380952381 0.1973003330375913
119719 0.380952380952381 0.5934065934065934 0.21128593604373197
119733 0.3333333333333333 0.5909090909090909 0.23347592585484095
119868 0.2444444444444444 0.4743589743589744 0.23579991495191754
119963 0.3214285714285714 0.698529411764706 0.3002028109022396
120057 0.2087912087912088 0.3992869875222816 0.19652534056978024
120080 0.6666666666666667 0.6222222222222222 0.2481019275217394
120123 0.2857142857142857 0.6282051282051282 0.2819312106549782
120138 0.8333333333333333 0.888888888888889 0.3289538889821687
120215 0.25 0.4417989417989418 0.18640069587423275
120263 0.5 0.5909090909090909 0.19433395525487335
120271 0.3333333333333333 0.5578947368421053 0.26145157681247244
120285 0.3333333333333333 0.5604395604395604 0.2226283805048536
120469 0.2857142857142857 0.5833333333333333 0.2808459043781712
120569 0.2222222222222222 0.4926108374384236 0.1691938410598978
120614 0.3333333333333333 0.6818181818181818 0.32853803868366677
120626 0.2777777777777778 0.5467980295566502 0.2363574290695207
120646 0.3333333333333333 0.4945054945054945 0.17321871775429953
120770 0.3928571428571429 0.6315789473684211 0.3117574347671887
120837 0.2857142857142857 0.4652406417112299 0.13910237625117447
120879 0.6666666666666667 0.803030303030303 0.3551548103123942
120896 0.3055555555555556 0.4907563025210084 0.1903863914031296
121162 0.4666666666666667 0.469758064516129 0.16927750912666473
121514 0.380952380952381 0.6538461538461539 0.2642129045509532
121555 0.4 0.5897435897435896 0.24287378612820412
121755 0.5 0.7142857142857143 0.26909711858875573
121821 0.3333333333333333 0.675 0.31987463257701226
121872 0.3333333333333333 0.6909090909090909 0.3207249138436816
121956 0.4285714285714286 0.5265151515151515 0.198991691093312
121963 0.4 0.5655172413793103 0.24768790220587497
122015 0.4 0.6666666666666667 0.313119906105896
122136 0.2857142857142857 0.7090909090909091 0.2714663199778524
122207 0.2857142857142857 0.5075757575757576 0.19000831270983828
122378 0.4285714285714286 0.7636363636363636 0.37314531113858995
122439 0.3055555555555556 0.4151260504201681 0.13547996632744017
122541 0.6666666666666667 0.5751633986928105 0.23512545838728666
123069 0.5 0.6 0.2390022349883764
123113 0.4 0.8444444444444444 0.389538781494364
123124 0.3333333333333333 0.6794871794871795 0.24333195909062544
123150 0.3333333333333333 0.7818181818181817 0.3029034003596354
123222 0.4285714285714286 0.8545454545454545 0.41417031289438944
123442 0.3333333333333333 0.5258467023172906 0.2117524793453103
123491 0.4666666666666667 0.9555555555555556 0.38314319963616805
123506 0.5 0.5714285714285714 0.2394879578985276
123599 0.2857142857142857 0.6023391812865497 0.27368752708226934
123783 0.2 0.4873949579831933 0.1723199917451529
123816 0.5 0.6727272727272727 0.2907515336305313
124088 0.3333333333333333 0.5362903225806452 0.2052317109490724
124160 0.2857142857142857 0.5541125541125541 0.22412065445102727
124263 0.4285714285714286 0.5523809523809524 0.24741745627749345
124364 0.3928571428571429 0.8181818181818182 0.3792478782727773
124708 0.4 0.6545454545454545 0.23843605870949514
124963 0.3333333333333333 0.6538461538461539 0.29572096514101004
125050 0.4 0.6538461538461539 0.28161009707081314
125109 1 0.7777777777777778 0.29070393250614923
125122 0.3611111111111111 0.5541871921182266 0.19219312116367973
125340 0.6 0.6666666666666667 0.31803748452175234
125384 0.4666666666666667 0.7555555555555556 0.31658973059638246
125439 0.3333333333333333 0.5494505494505495 0.22806172241602227
125683 0.4 0.8939393939393939 0.3967308009336565
125752 0.5 0.9444444444444444 0.4502255444871155
125810 0.4 0.7252747252747253 0.2663085103412679
126156 0.6 0.611111111111111 0.23130618117660412
126304 0.3333333333333333 0.696969696969697 0.28518574374503786
126306 0.2363636363636364 0.4744744744744745 0.1775234637015698
126442 0.4 0.6666666666666667 0.2982066551653982
126492 0.6666666666666667 0.888888888888889 0.33420986707972833
126584 0.4 0.888888888888889 0.39202610030087803
126630 0.2777777777777778 0.573529411764706 0.2622449834476227
126637 0.3333333333333333 0.5342741935483871 0.22695779454911927
126752 0.6666666666666667 1.0 0.420241008585336
126757 0.2777777777777778 0.619047619047619 0.27130686727866976
126765 0.6 0.6909090909090909 0.3182169625591804
126875 0.6666666666666667 0.5847953216374269 0.22725265249550422
126884 0.4 0.5032258064516129 0.16946843190850375
126963 0.3333333333333333 0.5947712418300654 0.2434317048169239
127459 0.5333333333333333 0.4637096774193548 0.14356473692231972
127511 0.2363636363636364 0.5240641711229947 0.22620521227172893
127578 1 0.6666666666666667 0.2651874587298876
127596 0.2857142857142857 0.5098039215686275 0.2263160367158066
127608 0.4285714285714286 0.6373626373626374 0.3252505927482804
127652 0.6666666666666667 0.7272727272727273 0.2772517748375902
127790 0.8333333333333333 0.9555555555555556 0.3826889445571694
127909 0.2857142857142857 0.5441176470588235 0.21671274652792943
128074 0.3333333333333333 0.5075757575757576 0.17660728012315602
128080 0.3333333333333333 0.446969696969697 0.1930264374592655
128147 0.3333333333333333 0.6153846153846154 0.23072262590741638
128497 0.2222222222222222 0.4438502673796791 0.14860375003734244
128509 0.25 0.509469696969697 0.2134286631689277
128641 0.2222222222222222 0.4365079365079365 0.1605629872245116
128869 1 0.8 0.3424693972086039
128889 0.4 0.6483516483516484 0.2776627397454696
129094 0.2121212121212121 0.364153627311522 0.16472664665317557
129166 0.4666666666666667 0.9285714285714286 0.3943656539838215
129173 0.2857142857142857 0.638095238095238 0.27623439071638983
129240 0.2 0.4301587301587302 0.14035566924825257
129251 0.5333333333333333 0.8181818181818182 0.39010868984786956
129312 0.2857142857142857 0.4393939393939394 0.12497002495986353
129486 0.25 0.551470588235294 0.21454250177831635
129551 0.3571428571428571 0.6515151515151515 0.31944108559586837
129637 0.2363636363636364 0.4587301587301587 0.23172695901569396
129847 0.2857142857142857 0.5083333333333333 0.2043057679183048
129878 0.25 0.3949579831932773 0.13511693540935305
129898 1 0.6666666666666667 0.26081206914526145
130006 0.4 0.7307692307692308 0.33022574476507593
130117 0.3333333333333333 0.6285714285714286 0.255389046620096
130360 0.4666666666666667 0.8666666666666667 0.444475960436244
130466 0.4 0.8333333333333333 0.36913682587446756
130631 0.5 0.9111111111111111 0.38824584635892406
130648 0.4 0.6515151515151515 0.24181825691613254
130729 0.5 0.6212121212121212 0.257623427715494
130786 0.3571428571428571 0.6095238095238095 0.27648716182397726
130919 0.4 0.6818181818181818 0.2687331756776525
130925 0.4285714285714286 0.5128205128205128 0.19597786274263268
130996 0.25 0.5 0.19736868753265627
131005 0.6666666666666667 0.8666666666666667 0.325965651115421
131172 0.3333333333333333 0.5934065934065934 0.2623003547370523
131496 0.380952380952381 0.5324675324675325 0.2544529219221982
131505 0.5 0.7435897435897436 0.3237140334717037
131696 0.3214285714285714 0.6 0.26491016817437346
131882 0.2222222222222222 0.4474474474474474 0.15794031888189056
131924 0.3333333333333333 0.4545454545454545 0.20012078571166572
132068 0.3333333333333333 0.6818181818181818 0.3220767222835122
132103 0.5 0.8363636363636364 0.2971857201712363
132586 0.25 0.4632352941176471 0.21820583854156642
132628 0.4 0.8444444444444444 0.39311650779073604
132740 0.2857142857142857 0.4916666666666667 0.2057946895367202
132780 0.2857142857142857 0.5233333333333333 0.1995934506788143
133253 0.2222222222222222 0.4744744744744745 0.1831697297459583
133374 0.2857142857142857 0.619047619047619 0.28495688262086094
133399 0.2363636363636364 0.5052631578947367 0.23615115110323615
133544 0.380952380952381 0.611111111111111 0.2825071090353285
133604 0.2857142857142857 0.575 0.23401619029762016
134063 0.4 0.7904761904761906 0.3213870907928666
134180 1 0.9285714285714286 0.3447276465342077
134202 0.2 0.3666666666666667 0.08763507114515595
134371 0.5 0.5882352941176471 0.23113053969164304
134432 0.4 0.6212121212121212 0.25681028694566765
134492 0.6666666666666667 0.8 0.3553948216138433
134569 0.3214285714285714 0.6483516483516484 0.28623141756059617
134775 0.4 0.7777777777777778 0.3321375326737691
134790 0.4 0.6923076923076923 0.2878452162824718
134827 0.2777777777777778 0.5228758169934641 0.22636135758531206
134898 0.5 0.8 0.3468415207896943
135113 0.5333333333333333 0.8222222222222222 0.3418013455867925
135224 0.3333333333333333 0.5806451612903226 0.22931656117845592
135234 0.2222222222222222 0.4830659536541889 0.15857532728759946
135241 0.4666666666666667 0.803030303030303 0.39139528929972084
135425 0.3214285714285714 0.6 0.26510310019686156
135440 0.3333333333333333 0.4431818181818182 0.15723366685166604
135453 0.2666666666666667 0.551470588235294 0.25234624789665316
135782 0.3333333333333333 0.6923076923076923 0.3146835371181234
136057 0.5 0.5523809523809524 0.18334525474629218
136124 0.7 0.4946236559139785 0.15497739635049704
136126 0.5 0.7090909090909091 0.2479899700893486
136263 0.2222222222222222 0.5083333333333333 0.19067283453848582
136472 0.5 1.0 0.39043333343280945
136478 0.25 0.4773109243697479 0.16232834245941694
136523 0.3333333333333333 0.5897435897435896 0.2798285181259855
136542 0.4666666666666667 0.5056818181818182 0.18073904952858252
136549 0.2444444444444444 0.5333333333333333 0.24405705035443864
136667 0.6 0.5909090909090909 0.2530956289007134
136806 0.25 0.5238095238095238 0.20565161046008462
137051 0.2051282051282051 0.4848484848484848 0.20316961613855286
137095 0.5 0.8571428571428571 0.370954487371745
137213 0.4 0.5367647058823529 0.20135038014982612
137248 0.25 0.5397727272727273 0.22684512569732898
137366 0.6666666666666667 0.7777777777777778 0.31742164748343893
137432 0.25 0.4723707664884135 0.14891314156945254
137758 0.4666666666666667 0.7362637362637363 0.3391419523874122
137954 0.5 1.0 0.4656295789042884
138116 0.2222222222222222 0.4453781512605042 0.17634016835495556
138140 0.380952380952381 0.5974025974025974 0.22747428514537812
138170 0.4 0.6025641025641026 0.2402170851308177
138182 0.8333333333333333 0.9285714285714286 0.38236067429458065
138233 0.3333333333333333 0.638095238095238 0.2696148386279841
138416 0.2857142857142857 0.6923076923076923 0.2812562053987799
138465 0.5 0.619047619047619 0.23936666184339428
138488 0.4285714285714286 0.803030303030303 0.3850079190675071
138561 0.4666666666666667 0.8727272727272727 0.40676111227518097
138802 0.4 0.7777777777777778 0.31446853641572675
138894 0.5 0.8666666666666667 0.3864699027503789
139006 0.3333333333333333 0.5108225108225108 0.1866623841412136
139144 0.5 0.7555555555555556 0.3020544309451892
139268 0.2 0.4571428571428571 0.1402552726692028
139327 0.4 0.6545454545454545 0.287027873151462
139512 0.3333333333333333 0.6666666666666667 0.28968570116141457
139665 0.3214285714285714 0.6857142857142857 0.2948535130439853
139724 0.5333333333333333 0.9166666666666667 0.4415602691191574
139809 0.1818181818181818 0.3738738738738739 0.159212553492876
139978 0.4 0.6923076923076923 0.29816511030134146
140282 0.3333333333333333 0.6538461538461539 0.2773216237325625
140373 0.5 0.625 0.21511238397796087
140508 0.4666666666666667 0.7454545454545455 0.31326262603951965
140659 0.25 0.5398550724637681 0.24297793164877435
140681 0.2857142857142857 0.4962121212121212 0.15946852810869244
140740 0.2857142857142857 0.5916666666666667 0.20520391538108626
140809 0.5333333333333333 0.7575757575757576 0.3309087010964507
141079 0.3214285714285714 0.7032967032967034 0.32116637765032985
141081 0.4285714285714286 0.6923076923076923 0.3223371719613923
141195 0.5333333333333333 0.7692307692307692 0.3398009813712596
141216 0.4 0.7912087912087912 0.2950268893519519
141323 0.4285714285714286 0.5497835497835498 0.24434810550411423
141438 0.3333333333333333 0.7252747252747253 0.3100773452405047
141530 0.4 0.717948717948718 0.28016768262062625
141553 0.2857142857142857 0.5483870967741935 0.21729458200188537
141619 0.3333333333333333 0.4717741935483871 0.17920141097496156
141930 0.2 0.3666666666666667 0.09402485625462885
142032 0.2857142857142857 0.5062388591800357 0.17656204704109735
142046 0.3055555555555556 0.525 0.27600056985624416
142468 0.2857142857142857 0.5725806451612903 0.2031482147392443
142633 0.6666666666666667 0.7619047619047619 0.317102384638599
142660 0.5 0.8444444444444444 0.3275975655345189
142833 0.4 0.7307692307692308 0.34146174060336154
142944 0.380952380952381 0.6043956043956044 0.2740482902414605
142985 0.3055555555555556 0.5490196078431373 0.2668124945274774
143015 0.2857142857142857 0.5645161290322581 0.21716386868412282
143161 0.3214285714285714 0.5909090909090909 0.29519767261571533
143172 0.5 0.530241935483871 0.2095354979772601
143194 0.1868131868131868 0.4256410256410256 0.173137887074408
143237 0.4666666666666667 0.5384615384615385 0.23083623146391297
143264 0.25 0.4201680672268908 0.17789326975375316
143349 0.25 0.5262096774193548 0.23987127945758002
143438 0.3333333333333333 0.5544354838709677 0.21885264343840863
143562 0.2857142857142857 0.5916666666666667 0.22795446629542995
143571 0.2857142857142857 0.5897435897435896 0.24513335738912898
143593 0.3333333333333333 0.4737903225806452 0.18426642292680342
143735 0.2777777777777778 0.4746376811594203 0.22295502695659136
143874 0.1923076923076923 0.4365079365079365 0.18121490707188959
143975 0.4666666666666667 0.8846153846153846 0.39183996782613595
144079 0.2777777777777778 0.575 0.2744678822669425
144086 0.3055555555555556 0.4967320261437908 0.2141277197498838
144257 0.3333333333333333 0.5274725274725275 0.2035591307729075
144391 0.5238095238095238 0.5133689839572193 0.1920419875046744
144541 0.5 0.7857142857142857 0.3192226633054737
144748 0.5 0.5824175824175823 0.24138219784426146
144920 0.3333333333333333 0.5763440860215054 0.2219250183132644
145046 0.2857142857142857 0.5769230769230769 0.24291379184846176
145414 0.5333333333333333 0.638095238095238 0.2804335568892312
145438 0.4 0.8909090909090909 0.3762181257030148
145482 0.2857142857142857 0.5075757575757576 0.17917654149597598
146211 0.2857142857142857 0.6153846153846154 0.26016946058246754
146231 0.380952380952381 0.7435897435897436 0.35976081201449017
146283 0.4 0.638095238095238 0.24904477324771623
146432 0.2857142857142857 0.5018939393939394 0.18342547934581394
146583 0.3333333333333333 0.5753846153846154 0.21271689564126736
146798 0.3333333333333333 0.6428571428571429 0.2025210231657262
146836 0.25 0.5317460317460317 0.21175105960731208
146864 0.4 0.8055555555555556 0.3743487982535133
146972 0.3333333333333333 0.6 0.284179951640925
146992 0.3555555555555556 0.4206349206349206 0.18325799056262582
146994 0.4285714285714286 0.6476190476190476 0.25210021196649335
147219 0.5333333333333333 0.6727272727272727 0.24066788561721159
147298 0.1666666666666667 0.349527665317139 0.1487236071882118
147522 0.2222222222222222 0.5226890756302521 0.21626815696152973
147596 0.4 0.7582417582417582 0.3130800531223811
148214 0.2222222222222222 0.3936507936507937 0.16528789051372642
148217 0.4 0.7111111111111111 0.293423170456785
148292 0.3333333333333333 0.5384615384615385 0.20244732664154752
148488 0.5 0.8 0.3877900010440611
148596 0.3333333333333333 0.4963768115942029 0.19252475124791432
148618 0.4666666666666667 0.6888888888888889 0.28757360290483003
148790 0.5 0.5555555555555556 0.21978769444128374
148830 0.4 0.8 0.34560252974572875
148923 0.4 0.4778225806451613 0.20194027824634306
148928 0.3333333333333333 0.7272727272727273 0.32999518797068256
148939 0.4666666666666667 0.8571428571428571 0.3416089567572874
149115 0.3333333333333333 0.6818181818181818 0.31518420417797083
149254 0.5 0.7333333333333333 0.27683588993580277
149398 0.2777777777777778 0.5208333333333333 0.16431530516761836
149440 0.5 0.9642857142857143 0.37758346056276554
149545 0.3333333333333333 0.5641025641025641 0.2130638049160879
149547 0.5 0.7333333333333333 0.3665288287643771
149629 0.1818181818181818 0.4520917678812416 0.1689286909098324
149687 0.2857142857142857 0.5672514619883041 0.2535453472327546
149736 0.5 0.9047619047619048 0.36051317591238763
149934 0.6 0.7727272727272727 0.31350436700620116
150139 0.3333333333333333 0.7051282051282051 0.31789570793546945
150194 0.6 0.8928571428571429 0.3898695661079535
150195 0.4 0.717948717948718 0.25840968033510353
150253 0.25 0.5454545454545455 0.23576552305374424
150523 0.2857142857142857 0.4545454545454545 0.13444208241033137
150538 0.3333333333333333 0.7307692307692308 0.3261790845207672
150573 0.4 0.7051282051282051 0.2790962845018802
150626 0.2363636363636364 0.5847953216374269 0.23429941980034844
150987 0.6666666666666667 0.6025641025641026 0.26249965335902115
151086 0.4 0.7692307692307692 0.3162229654859171
151168 0.380952380952381 0.5383064516129032 0.22048477328460614
151198 0.3333333333333333 0.6025641025641026 0.2244077678341344
151218 0.5 0.6666666666666667 0.2589394420724219
151332 0.4666666666666667 0.7454545454545455 0.3412571720306479
151334 0.3055555555555556 0.5047619047619047 0.22512168304616487
151377 0.6666666666666667 0.6794871794871795 0.26932697433778585
151492 0.4 0.6727272727272727 0.2954000525357195
151681 0.380952380952381 0.6571428571428571 0.28846812072311107
151714 0.2777777777777778 0.5525846702317291 0.23597096386376895
151825 0.25 0.5857142857142857 0.23649335290749998
152005 0.2363636363636364 0.5157894736842105 0.23349257343345825
152162 0.4285714285714286 0.5882352941176471 0.26596520256908396
152239 0.3111111111111111 0.5578947368421053 0.26796784018758263
152380 0.1538461538461538 0.3171390013495277 0.07566626653201389
152509 0.1047619047619048 0.2340425531914894 0.08952972545083643
152904 0.25 0.481283422459893 0.14330029033346525
153026 0.3333333333333333 0.5054945054945055 0.16491146854368963
153043 0.3333333333333333 0.7564102564102564 0.3087067059950166
153321 0.3333333333333333 0.6571428571428571 0.3147590804658815
153356 0.25 0.4295900178253119 0.1205834587192482
153371 0.3111111111111111 0.4698412698412698 0.1505500283808852
153454 0.5 0.5425287356321838 0.23496909178712175
153527 0.3571428571428571 0.6593406593406593 0.26059388758015556
153669 0.3333333333333333 0.4743589743589744 0.22379089451092365
153678 0.2857142857142857 0.5714285714285714 0.2653954600063926
153748 0.2857142857142857 0.625 0.22680035311545008
153789 0.6666666666666667 0.8666666666666667 0.2958428486788221
153844 0.3333333333333333 0.5504032258064516 0.2336676879968274
153900 0.25 0.4962121212121212 0.20400432466220625
153909 0.4285714285714286 0.6593406593406593 0.2806194814945093
153994 0.3333333333333333 0.5282258064516129 0.18562774308326202
154345 0.2666666666666667 0.4396825396825397 0.1643888358988466
154379 0.4666666666666667 0.6593406593406593 0.24279702328494196
154419 0.3214285714285714 0.6043956043956044 0.2644223467522598
154494 0.3928571428571429 0.7564102564102564 0.33371045905491886
154723 0.3214285714285714 0.6416666666666667 0.277573682009214
154972 0.2 0.4333333333333333 0.1583835329390844
155013 0.8333333333333333 0.888888888888889 0.3881228040236448
155156 0.5 0.6373626373626374 0.2614269868572015
155167 0.25 0.5340909090909091 0.2179024752322009
155390 0.4 0.7777777777777778 0.2961405743906008
155600 0.2857142857142857 0.4840336134453782 0.19687154041688762
155760 0.3333333333333333 0.6166666666666667 0.28749124184875735
155762 0.6 0.4903225806451613 0.14970582198131885
155868 0.25 0.518716577540107 0.21137645565595128
155937 0.2857142857142857 0.6153846153846154 0.25335001004500635
156058 0.5333333333333333 0.7714285714285714 0.35503512610694826
156268 0.2222222222222222 0.4670231729055258 0.15226503418624412
156315 0.5333333333333333 0.6571428571428571 0.3006800482115653
156368 0.2 0.4365079365079365 0.16489292597276436
156623 0.5 0.8055555555555556 0.3221137692013384
156650 1 0.6666666666666667 0.2822959458379367
156673 0.2222222222222222 0.480672268907563 0.17227184101055446
156676 0.4 0.5411255411255411 0.2288132063185084
156690 0.25 0.4403361344537815 0.17336929792857797
156836 0.25 0.5597147950089127 0.23526318818851033
156940 0.3214285714285714 0.6397058823529412 0.28650337360486355
156985 0.4666666666666667 0.5090909090909091 0.21274706432546736
157041 0.3571428571428571 0.5661764705882353 0.2401438976348752
157206 1 1.0 0.3806372784280614
157231 0.4 0.6666666666666667 0.2788107453205749
157235 0.4666666666666667 0.8939393939393939 0.43268305897429843
157378 0.4 0.7777777777777778 0.34379847647689177
157477 0.4285714285714286 0.7916666666666667 0.33389289508115166
157637 0.5 0.6727272727272727 0.269258368448114
157700 0.3333333333333333 0.4963768115942029 0.18084378713965377
158071 0.4666666666666667 0.5454545454545455 0.1628304281935092
158086 0.6 0.8181818181818182 0.35176532226318574
158195 0.4666666666666667 0.5353846153846153 0.1856080811339334
158366 0.2857142857142857 0.4909090909090909 0.20967310845912815
158654 0.4 0.6285714285714286 0.21564214860741832
158657 0.4761904761904762 0.5 0.2420537898437814
158693 0.7 0.6071428571428571 0.25836173068217666
158833 0.6666666666666667 0.9444444444444444 0.39558303104719733
159027 0.380952380952381 0.5714285714285714 0.2602332175965242
159056 0.5 0.8444444444444444 0.35032226575058745
159060 0.3214285714285714 0.4509803921568627 0.1645489699191293
159063 0.3333333333333333 0.6373626373626374 0.28996380459467924
159123 0.6 0.7575757575757576 0.32852479405577034
159278 1 0.8 0.33581943264159647
159517 0.5 0.6363636363636364 0.2909240708795613
159741 1 1.0 0.3544294691179345
160104 0.4 0.7714285714285714 0.3625457795446132
160106 0.5 0.7878787878787878 0.33453036405233044
160183 0.3333333333333333 0.7727272727272727 0.31180415448779436
160186 0.2857142857142857 0.6483516483516484 0.2843519659384299
160202 0.4 0.5040322580645161 0.16354658305633915
160445 0.4 0.8205128205128205 0.3819328247180136
160457 0.3214285714285714 0.4188948306595365 0.1603520698828594
160466 0.2857142857142857 0.5916666666666667 0.22663189524983104
160468 0.1428571428571429 0.3551282051282051 0.13607407978883482
160758 0.3214285714285714 0.5238095238095238 0.23013772841568336
160837 0.5 0.7575757575757576 0.34959286948222557
160861 0.6 0.6373626373626374 0.27233579877800934
161150 0.2857142857142857 0.530241935483871 0.21188713560874806
161431 1 0.8444444444444444 0.3338202834363951
161432 0.2857142857142857 0.6083333333333333 0.2633879907546157
161433 0.6 0.7121212121212122 0.27021622007911444
161442 0.25 0.4428571428571429 0.16713085179217713
161581 0.5333333333333333 1.0 0.49985514935134545
161763 0.2857142857142857 0.5333333333333333 0.25024613486727665
161764 0.2857142857142857 0.5523809523809524 0.21693570898250994
162015 0.2857142857142857 0.580952380952381 0.27527346813099224
162047 0.2222222222222222 0.4984126984126984 0.19358620058350873
162210 0.3214285714285714 0.6703296703296703 0.3091736663069679
162325 0.380952380952381 0.6285714285714286 0.308900192734027
162332 0.3214285714285714 0.4666666666666667 0.21315370363959937
162443 0.4 0.6666666666666667 0.3072778146315298
162737 0.3333333333333333 0.6095238095238095 0.2915010202739212
162753 0.6666666666666667 0.8214285714285714 0.3221705427053817
162767 0.2444444444444444 0.546218487394958 0.20064310970707422
163143 0.4666666666666667 0.6666666666666667 0.2674030643173937
163154 0.4 0.5606060606060606 0.24387478733700788
163194 0.4 0.619047619047619 0.2615265407753649
163225 0.5 0.6363636363636364 0.27737550521137005
163318 0.25 0.4830659536541889 0.1857895064557212
163428 0.2222222222222222 0.3966386554621849 0.13638508406220212
163484 0.4 0.7111111111111111 0.3652732118275941
163499 0.2121212121212121 0.4395448079658606 0.17561762257722213
163504 0.4285714285714286 0.4545454545454545 0.13917704358723998
163523 0.2 0.4890756302521008 0.17497499792877022
163541 0.5238095238095238 0.696969696969697 0.3191312671493354
163609 0.6666666666666667 0.8571428571428571 0.3850657632506541
163629 0.25 0.4084033613445378 0.16269303005381594
163678 0.2857142857142857 0.619047619047619 0.25832679233856104
163704 0.6666666666666667 1.0 0.38929793028617177
163739 0.2222222222222222 0.5176470588235293 0.21492165647938472
163807 0.5 0.675 0.31365085987812563
163963 0.5 0.7121212121212122 0.2666670799073788
163994 0.3928571428571429 0.717948717948718 0.30530069083285943
164012 0.4 0.7051282051282051 0.27663493931443545
164039 0.6666666666666667 0.8333333333333333 0.3502392912572041
164090 0.2444444444444444 0.4771241830065359 0.1787522838011732
164344 0.5 0.861111111111111 0.35802745137574676
164390 0.2857142857142857 0.4367201426024955 0.18593929006570636
164451 0.3333333333333333 0.7090909090909091 0.2888414253300842
164553 0.3333333333333333 0.5952380952380952 0.21104298100003444
164569 0.4761904761904762 0.8461538461538461 0.35704876333511054
164623 0.6666666666666667 0.7636363636363636 0.30928558928394917
164741 0.4 0.6727272727272727 0.3242792962779551
164811 0.3214285714285714 0.6095238095238095 0.27011828752114536
164930 0.3571428571428571 0.4937611408199643 0.1937073001377335
165226 0.5 0.5818181818181818 0.254208379841535
165272 0.7 0.6923076923076923 0.2676231592272158
165284 0.6666666666666667 0.8181818181818182 0.29534382077726473
165353 0.2857142857142857 0.6176470588235294 0.2832064699538081
165489 0.3333333333333333 0.6593406593406593 0.2992444405215588
165624 0.2777777777777778 0.5018939393939394 0.17951058524431474
166071 0.4 0.4989247311827957 0.19338857614955401
166126 0.1794871794871795 0.451951951951952 0.16863688953752154
166136 0.1818181818181818 0.4234234234234234 0.1626042054175103
166175 0.25 0.5423387096774194 0.21601565195904368
166314 0.25 0.5220588235294118 0.21361123234285673
166730 0.5 0.861111111111111 0.3701754796195135
166778 0.6 0.7777777777777778 0.31062469067636483
166831 0.3571428571428571 0.7058823529411765 0.35453932195098603
166874 0.25 0.4955436720142602 0.20788927927933354
166882 0.2857142857142857 0.5418894830659537 0.19544839886499474
166906 0.2222222222222222 0.5411764705882353 0.21747906584149543
167020 0.6 0.696969696969697 0.35037168693809967
167054 0.6666666666666667 0.6157894736842106 0.24352939206726662
167074 0.4 0.5471264367816092 0.2196430835994491
167218 0.25 0.534453781512605 0.22150938336167056
167235 0.4 0.6515151515151515 0.24329724774729122
167289 0.6666666666666667 0.8 0.27508541284481436
167296 0.1818181818181818 0.3669985775248933 0.15349821086887896
167402 1 0.8571428571428571 0.3229667762677379
167776 0.3928571428571429 0.6153846153846154 0.26412403313422833
167899 0.2857142857142857 0.5397849462365591 0.18670428533672515
167971 0.4666666666666667 0.638095238095238 0.27605713943191634
168257 0.5 0.676470588235294 0.2558677079877141
168439 0.8333333333333333 0.9047619047619048 0.35932169774684675
168448 0.3333333333333333 0.7142857142857143 0.3205123458289159
168590 0.2 0.4904761904761905 0.18065547684114178
168655 0.25 0.5266666666666667 0.2069318699210641
168887 0.25 0.4598930481283422 0.1400770172112618
168888 0.3090909090909091 0.5810276679841897 0.2828609429718057
168895 0.2 0.4554621848739496 0.18633017330420484
168900 0.5 0.6545454545454545 0.3065040085268489
168953 1 0.7818181818181817 0.3379936751375587
168955 0.2857142857142857 0.5714285714285714 0.24950342560335473
168998 0.4 0.7692307692307692 0.31904582352216004
169013 0.4666666666666667 0.8021978021978022 0.35459714891393374
169080 0.4666666666666667 0.7252747252747253 0.3362266610999664
169206 0.4 0.6025641025641026 0.2665395335997149
169226 0.3214285714285714 0.6282051282051282 0.2891844189762938
169242 0.6666666666666667 0.6666666666666667 0.25298896373890684
169601 0.3055555555555556 0.5473684210526316 0.2533713378174822
169605 0.5 0.5033333333333333 0.1567474536988056
169628 0.4 0.7727272727272727 0.3472931422671259
169649 0.4 0.5483870967741935 0.21347060697586853
169664 0.6 0.5934065934065934 0.23011102834964312
169764 0.3333333333333333 0.5416666666666667 0.18941223614259128
169796 0.3055555555555556 0.5421052631578946 0.2743264158828276
169870 0.5 0.888888888888889 0.39242426624420573
170133 0.3333333333333333 0.6952380952380952 0.29384109510797657
170218 0.3571428571428571 0.6703296703296703 0.32658504317223125
170224 0.3333333333333333 0.4848484848484848 0.164788278961
170286 0.2181818181818182 0.4459459459459459 0.1835028456433395
170377 0.6666666666666667 0.75 0.3160434969079116
170384 0.5 0.8333333333333333 0.3423092239869479
170416 0.2857142857142857 0.4741532976827094 0.15881928509057888
170458 0.3333333333333333 0.5904761904761905 0.21508261985254937
170707 1 0.8222222222222222 0.3154924345792874
170733 0.3333333333333333 0.5274725274725275 0.22793846986647845
170805 0.5333333333333333 0.5463709677419355 0.22291092988922825
170972 0.2222222222222222 0.3761904761904762 0.14059653427436816
171010 0.25 0.5310924369747899 0.20174346016377076
171029 0.5 0.8571428571428571 0.3752188447082411
171312 0.2857142857142857 0.5483870967741935 0.21420061649742425
171341 0.380952380952381 0.7142857142857143 0.3187356790760511
171436 0.2777777777777778 0.5897435897435896 0.26163663852514246
171498 0.3333333333333333 0.5907692307692308 0.19727839070685355
171555 0.3333333333333333 0.6 0.24950125163182924
171642 0.2 0.3768768768768769 0.17845406490931354
171672 0.4285714285714286 0.5403225806451613 0.21546842896623078
171752 0.4 0.888888888888889 0.3861458137659997
171891 0.2909090909090909 0.5543478260869565 0.26104736411898316
171913 0.3333333333333333 0.5714285714285714 0.22494061717886427
172209 0.2857142857142857 0.4527629233511586 0.12409603262972596
172238 0.25 0.4016806722689076 0.16324621886144725
172358 0.2545454545454545 0.4555555555555556 0.17528381875558413
172436 0.2 0.5242165242165242 0.18257096824346736
172522 0.4666666666666667 0.696969696969697 0.29984582093969075
172643 0.1818181818181818 0.4369369369369369 0.15780284522097865
172835 0.2857142857142857 0.5494505494505495 0.27194689826771995
172891 0.3333333333333333 0.5151515151515152 0.20954773551117725
173014 0.3333333333333333 0.5367647058823529 0.2129563625713191
173106 0.5 0.7222222222222222 0.3068532115866042
173186 0.380952380952381 0.6691176470588235 0.2874999716706002
173428 0.5 0.6909090909090909 0.2882436214999716
173573 0.1666666666666667 0.4338549075391181 0.14584987658510595
173639 0.5 0.6794871794871795 0.279653429087397
173740 0.2857142857142857 0.5166666666666667 0.18519314174115667
173751 0.5333333333333333 0.9444444444444444 0.46068898091710886
173854 0.5 0.6666666666666667 0.28960417046715614
174035 0.4 0.6373626373626374 0.28008280659296736
174110 0.3214285714285714 0.6166666666666667 0.2874010388535603
174161 0.3333333333333333 0.5221774193548387 0.16922033919898388
174222 0.8333333333333333 0.6888888888888889 0.2683818895035242
174336 0.1818181818181818 0.4409672830725462 0.1611910020920492
174443 0.6 0.6571428571428571 0.2892861381634988
174558 0.2857142857142857 0.6095238095238095 0.2633183370917089
174633 0.4 0.4909090909090909 0.22335153099092583
174812 0.380952380952381 0.7222222222222222 0.3450698661425741
175100 0.2222222222222222 0.5227272727272727 0.21180436526944446
175117 0.4 0.6263736263736264 0.28006386247589676
175134 0.3571428571428571 0.6923076923076923 0.302741256258937
175324 0.5 0.75 0.2996404472198229
175363 0.4285714285714286 0.5380116959064327 0.23895941912666405
175411 0.5 0.5897435897435896 0.22634547425523172
175445 0.6 0.8444444444444444 0.3208399180432497
175694 0.4666666666666667 0.6282051282051282 0.27434576012347145
175711 0.5 0.7777777777777778 0.27399483267031544
175747 0.5 0.7802197802197802 0.3237103286599346
175825 0.3333333333333333 0.6282051282051282 0.28202115188807564
175941 0.5 0.5494505494505495 0.19584004381313688
176010 0.4666666666666667 0.8666666666666667 0.38772806322766756
176035 0.25 0.5359477124183007 0.19095228270156347
176409 0.2857142857142857 0.6025641025641026 0.2417147662325579
176420 0.4 0.7777777777777778 0.29944600435347896
176584 0.4 0.5761904761904763 0.2912672035553058
176595 0.2121212121212121 0.4818840579710145 0.19823850705699217
176679 0.380952380952381 0.7472527472527473 0.3131075233342471
176730 0.4 0.4903225806451613 0.15226076325083218
176787 0.3333333333333333 0.619047619047619 0.27364319669767123
176842 0.2857142857142857 0.6666666666666667 0.2771750025586599
176934 0.4 0.6043956043956044 0.2221011459445147
176954 0.380952380952381 0.6666666666666667 0.29363665702274344
176959 0.5 0.7333333333333333 0.33252080099189485
177031 0.2444444444444444 0.5158730158730159 0.21915328660612723
177049 0.2857142857142857 0.65 0.2661110454983304
177071 0.6666666666666667 0.7333333333333333 0.3141225147376982
177314 0.4 0.696969696969697 0.28291375124665424
177395 0.2222222222222222 0.3793650793650794 0.14759641594107806
177414 0.2222222222222222 0.4587301587301587 0.1775488671199534
177433 0.4 0.6515151515151515 0.23994370438224158
177714 0.6666666666666667 0.6043956043956044 0.2257905365601242
177727 0.4285714285714286 0.7142857142857143 0.3325029964654189
177732 0.4 0.6233766233766234 0.27269432016753176
177774 0.2222222222222222 0.5151515151515152 0.2150323799211734
178182 0.4 0.6406926406926406 0.27140023910174116
178251 0.25 0.6 0.23619356124682017
178283 0.5333333333333333 0.7727272727272727 0.375842327303243
178328 0.1818181818181818 0.454954954954955 0.17748485495805644
178330 0.25 0.4033613445378151 0.15004954436278367
178580 0.5333333333333333 0.6857142857142857 0.27964036610924725
178884 0.3333333333333333 0.6761904761904762 0.24601554028696643
178940 0.3333333333333333 0.6538461538461539 0.26860250000250535
179021 0.3333333333333333 0.5573122529644269 0.2021006881155099
179029 0.4 0.5870967741935484 0.23542261824175
179340 0.2666666666666667 0.5882352941176471 0.266444766901822
179441 0.2222222222222222 0.3873015873015873 0.17532641623331485
179568 0.6 0.7777777777777778 0.3461915268857963
179569 0.5 0.5073529411764706 0.1730767922928922
179571 0.4 0.6538461538461539 0.26758406583905614
179742 0.380952380952381 0.6923076923076923 0.29232401551483134
179938 0.380952380952381 0.6373626373626374 0.23640270044436906
180037 0.5 0.6923076923076923 0.27502420034138064
180090 0.2857142857142857 0.6083333333333333 0.25067226558245886
180091 0.380952380952381 0.5056818181818182 0.19946413381953493
180289 0.2444444444444444 0.4634920634920635 0.17930810124003632
180381 0.5 0.9454545454545455 0.3980060310079315
180496 0.2181818181818182 0.4578947368421053 0.17754546492704537
180771 0.7 0.4924731182795699 0.16349901288081192
180782 0.5333333333333333 0.6818181818181818 0.30424272247166045
180852 0.196969696969697 0.480952380952381 0.13503872425176772
180855 0.6666666666666667 0.9333333333333333 0.4215486987761667
180878 0.4 0.7692307692307692 0.30628797125579416
180899 0.4666666666666667 0.6818181818181818 0.29541660403381437
180988 0.380952380952381 0.6727272727272727 0.34943883949701554
181107 0.5 0.5818181818181818 0.23994505184705311
181534 0.1666666666666667 0.4015873015873016 0.15078909617168249
181590 0.5333333333333333 0.4943181818181818 0.16585127019203552
181654 0.4 0.8241758241758242 0.3341322827443184
181811 0.25 0.4829545454545455 0.21057463171914342
182297 0.3333333333333333 0.638095238095238 0.28878376748827916
182593 0.5333333333333333 0.8 0.40732304457000323
182929 0.2727272727272727 0.5285714285714286 0.24047187269058634
183115 0.380952380952381 0.6862745098039216 0.31542760782371904
183197 0.3214285714285714 0.5757575757575758 0.2601776448970804
183349 1 0.7111111111111111 0.27187421964687297
183437 0.196969696969697 0.4694167852062589 0.19135501851907738
183633 0.4285714285714286 0.6363636363636364 0.29365010601298747
183952 0.2363636363636364 0.5369458128078818 0.23569656396474203
183955 0.2857142857142857 0.5905797101449275 0.2512212215767764
183962 0.5 0.8214285714285714 0.30274659609938587
184150 0.5 0.7032967032967034 0.2787140492832895
184158 0.3333333333333333 0.6060606060606061 0.25385567065591724
184290 0.3333333333333333 0.5806451612903226 0.24240795737535423
184300 0.25 0.5054945054945055 0.2022212337521185
184331 0.5333333333333333 0.9333333333333333 0.4221822236934367
184407 0.4666666666666667 0.8076923076923077 0.37790952826633367
184633 0.2222222222222222 0.5031746031746032 0.14291460774921994
184677 0.2222222222222222 0.4920634920634921 0.18666454358769213
185110 0.6666666666666667 0.7435897435897436 0.3109865160077501
185115 0.4 0.6703296703296703 0.2563962685970133
185146 0.4 0.5161290322580645 0.19454168724793133
185203 0.5 0.5757575757575758 0.2132267936001875
185209 0.8333333333333333 0.6181818181818182 0.2691831178362211
185362 0.3333333333333333 0.7666666666666667 0.31976260446909605
185499 0.5 0.6373626373626374 0.26120938637019214
185539 0.4285714285714286 0.4412878787878788 0.1468188862607307
185698 0.4 0.8666666666666667 0.3946568129753063
185724 0.2222222222222222 0.5614973262032086 0.20652206254133584
185878 0.2222222222222222 0.4650793650793651 0.19206107959616117
185946 0.4 0.5555555555555556 0.22260614681125948
185968 0.3333333333333333 0.6285714285714286 0.23857113340879432
186046 0.3333333333333333 0.4640151515151515 0.20262333049883574
186116 0.6 0.8545454545454545 0.32980594850165684
186196 0.25 0.4920634920634921 0.16299195225767685
186291 0.2444444444444444 0.5015873015873016 0.23219626096218005
186293 0.4666666666666667 0.6952380952380952 0.2893348188927156
186440 0.6 0.7777777777777778 0.33753689434710354
186597 0.1666666666666667 0.4509246088193457 0.14572268861396462
186659 0.3888888888888889 0.7523809523809524 0.3574384710334018
186671 0.3333333333333333 0.7435897435897436 0.3238854573583194
186679 0.4285714285714286 0.782051282051282 0.3962019459766417
186730 1 0.638888888888889 0.24742080126710184
186740 0.3214285714285714 0.6043956043956044 0.25701956000032805
186898 0.6666666666666667 0.5584415584415584 0.2104907324590004
186914 0.4 0.5189393939393939 0.18956795273340105
186941 0.6666666666666667 0.6428571428571429 0.2473664759993005
186966 0.4 0.5604395604395604 0.19871176842479585
187126 0.4 0.7032967032967034 0.3571010392461452
187139 0.6666666666666667 0.6282051282051282 0.22890251667112313
187243 0.2444444444444444 0.4159159159159159 0.14688051022730825
187335 0.25 0.4957983193277311 0.18754352617644732
187605 0.5 0.5714285714285714 0.23199906073620047
187667 0.25 0.5583333333333333 0.23963568905793098
187691 0.5 0.6923076923076923 0.27159487204511956
187728 0.5 0.7272727272727273 0.30212452443177296
187742 0.1538461538461538 0.4039829302987198 0.15243120898142298
187818 0.1818181818181818 0.3543543543543544 0.1159581436181988
187827 0.380952380952381 0.803030303030303 0.3561876846869899
187917 0.3611111111111111 0.6666666666666667 0.32301808015430244
187964 0.5 0.5333333333333333 0.20034493820501384
188243 0.4 0.6818181818181818 0.23773888356397557
188344 0.5 0.803030303030303 0.3562196620567332
188424 0.380952380952381 0.5367647058823529 0.24130014408444492
188449 0.4666666666666667 0.5225806451612903 0.18123057560423167
188526 0.5 0.6212121212121212 0.272761169751404
188675 0.3333333333333333 0.532258064516129 0.2071533871759999
188697 0.25 0.6209150326797386 0.2444991243026738
188719 0.3333333333333333 0.4810606060606061 0.15545236542177665
188777 0.4 0.6153846153846154 0.26957251865910353
189124 0.2444444444444444 0.4487394957983193 0.15622222214884435
189221 0.3611111111111111 0.6 0.2873250765807741
189614 0.3333333333333333 0.6666666666666667 0.27863844138992466
189772 0.380952380952381 0.5440860215053763 0.22580550993278578
189784 0.25 0.5367647058823529 0.23599718798960273
189841 0.6 1.0 0.41817089360579585
189879 0.3333333333333333 0.7142857142857143 0.32584414141706547
189932 0.3333333333333333 0.7636363636363636 0.3265131798173057
190200 0.3571428571428571 0.7435897435897436 0.32671410012729385
190241 0.3333333333333333 0.5672514619883041 0.25119186915085184
190459 0.5 0.7912087912087912 0.313438190890553
190510 0.4666666666666667 0.7636363636363636 0.34890599018042523
190532 0.4 0.7047619047619048 0.31299032956494394
190622 0.5 0.7636363636363636 0.3037549061246665
190840 0.3333333333333333 0.4919354838709677 0.14997169630414553
190916 0.2857142857142857 0.4602272727272727 0.15031214574867668
191036 1 0.7333333333333333 0.2682336144913079
191160 0.25 0.4848484848484848 0.22705751976739083
191250 0.6666666666666667 0.7777777777777778 0.29594106838409817
191281 0.6 0.638888888888889 0.2805088051474668
191376 0.2857142857142857 0.575 0.2540164002297375
191473 0.4285714285714286 0.638095238095238 0.29673951603935134
191478 0.5 0.9166666666666667 0.3820453361445575
191495 0.5 0.7111111111111111 0.2613749759323934
191620 0.2307692307692308 0.4841269841269841 0.2223489680299387
191621 0.25 0.5262096774193548 0.20450230809726322
191760 0.1764705882352941 0.3623693379790941 0.14724453736558082
191770 0.4 0.9454545454545455 0.3933719205574467
192018 0.4 0.6818181818181818 0.2792352151824705
192116 0.2121212121212121 0.3541963015647226 0.11170995240654487
192233 0.25 0.4955436720142602 0.2245400070306472
192242 0.4666666666666667 0.7575757575757576 0.3116338587495968
192249 0.2727272727272727 0.5885057471264368 0.24304655363839361
192265 0.4 0.6373626373626374 0.2515929797635292
192496 0.2857142857142857 0.6 0.25507251211252946
192610 0.6666666666666667 1.0 0.39653781046779635
192681 0.2545454545454545 0.3983193277310924 0.1607643330150904
192816 0.6 0.5934065934065934 0.22869411955570315
192844 0.4666666666666667 0.5987903225806452 0.23399453872471188
192849 0.3214285714285714 0.5714285714285714 0.24823365733133967
192992 0.2857142857142857 0.5641025641025641 0.24103888878764318
193027 0.3571428571428571 0.5955882352941176 0.2581507839300105
193061 0.6666666666666667 0.6888888888888889 0.24322929183012537
193606 0.4666666666666667 0.7435897435897436 0.33562814424484116
193611 0.3333333333333333 0.6545454545454545 0.29408016879138194
193637 0.25 0.5533596837944664 0.2227737401377163
193730 0.4666666666666667 0.6212121212121212 0.23382237149633925
193835 0.4666666666666667 0.6666666666666667 0.31130402610677865
193846 0.2727272727272727 0.4840336134453782 0.23984555965688845
193875 0.3214285714285714 0.4509803921568627 0.1738540707908548
193967 0.380952380952381 0.5714285714285714 0.23668510251105473
194035 0.3214285714285714 0.5555555555555556 0.22200072778475202
194081 0.3333333333333333 0.6285714285714286 0.24346210749331362
194101 0.5 0.5462365591397849 0.1893231578243945
194134 0.2857142857142857 0.5037878787878788 0.16409182359553243
194189 0.4 0.9090909090909091 0.38869027610014123
194227 0.4 0.803030303030303 0.3288039113435028
194246 0.4 0.6666666666666667 0.29909892109438896
194301 0.3333333333333333 0.7047619047619048 0.315259752175143
194395 0.4666666666666667 0.7333333333333333 0.3546585415363835
194413 0.5 0.7777777777777778 0.3558486532587263
194469 0.5 0.5897435897435896 0.24560157168099106
194806 0.3571428571428571 0.6952380952380952 0.3273450900578938
194848 0.4 0.7878787878787878 0.3395780400103006
195021 0.3333333333333333 0.6833333333333333 0.2735609446446384
195101 0.4666666666666667 0.6813186813186813 0.2361115575115267
195254 0.3333333333333333 0.6761904761904762 0.2809583170132276
195302 0.3214285714285714 0.6095238095238095 0.3203755201362822
195577 0.25 0.4403361344537815 0.1292585917107622
195646 0.2857142857142857 0.5428571428571429 0.2126174723656017
195711 1 0.5909090909090909 0.25569370679722675
195743 0.4666666666666667 0.7435897435897436 0.32635356466152154
195788 0.8333333333333333 0.7636363636363636 0.29467304057099863
195856 0.1923076923076923 0.4439946018893387 0.1754163265379576
196076 0.2857142857142857 0.5882352941176471 0.24929639416242919
196257 0.3333333333333333 0.5262096774193548 0.18331751403273258
196370 0.5 0.7205882352941176 0.31433144118142553
196449 0.2222222222222222 0.4984615384615385 0.21048484118886937
196531 0.3214285714285714 0.55 0.2420303035643856
196544 0.3214285714285714 0.5494505494505495 0.23996418876974707
196579 0.6666666666666667 0.8666666666666667 0.363675017858959
196795 0.4666666666666667 0.7111111111111111 0.3002328868016472
196843 0.4 0.5769230769230769 0.2721338904297505
196867 0.3333333333333333 0.5882352941176471 0.2468293934687757
197068 0.6666666666666667 0.6666666666666667 0.26925722276222974
197145 0.2857142857142857 0.5378787878787878 0.2667268976882979
197187 0.4666666666666667 0.6993464052287582 0.35330588512523553
197218 0.5 0.5714285714285714 0.19916111008226664
197268 0.2857142857142857 0.547008547008547 0.22976678601677306
197293 0.6 0.6703296703296703 0.2592702900897365
197349 0.3333333333333333 0.6535947712418301 0.2946459655463073
197372 0.2857142857142857 0.5745967741935484 0.2775521092169881
197424 0.4 0.7333333333333333 0.3236372835683583
197493 0.4 0.8076923076923077 0.34629933509664873
197497 0.5 0.6909090909090909 0.250534534111447
197512 0.4 0.6593406593406593 0.28577699821495306
197537 0.5 0.8928571428571429 0.33118679112869087
197776 0.3333333333333333 0.5887096774193548 0.21595228876450204
197870 0.4 0.8181818181818182 0.3522570965134389
197956 0.2857142857142857 0.5904761904761905 0.266660899437237
197973 0.2444444444444444 0.5294117647058824 0.17095908586453135
197993 1 0.6909090909090909 0.27901456445668305
198131 0.1818181818181818 0.3911806543385491 0.16363385374501282
198146 0.4 0.7818181818181817 0.3450661941313748
198251 0.4 0.7333333333333333 0.3293513186100611
198271 0.2222222222222222 0.4941176470588235 0.19001069553693217
198344 0.3333333333333333 0.5808823529411765 0.24276265839905947
198348 0.25 0.5073529411764706 0.24725803181913794
198382 0.5 0.698529411764706 0.28543795558583845
198698 0.2181818181818182 0.4403361344537815 0.1568643311096359
198708 0.4 0.5604395604395604 0.2313787779947061
198742 0.380952380952381 0.4431818181818182 0.13266427470605877
198826 0.3333333333333333 0.608187134502924 0.2783636797046687
198843 0.2857142857142857 0.5014245014245013 0.16973858542243445
198864 0.2666666666666667 0.4916666666666667 0.2416691739218577
198942 0.2222222222222222 0.4588235294117647 0.17161127315251867
199171 0.5 0.6538461538461539 0.26174883020637285
199180 0.2307692307692308 0.3859649122807018 0.12399494932468602
199374 1 0.9285714285714286 0.40732602191768674
199557 0.2857142857142857 0.4438502673796791 0.12952011516202386
199709 0.6666666666666667 0.6666666666666667 0.27328095923639806
199878 0.3333333333333333 0.5897435897435896 0.2174125422894103
199919 0.5 0.7333333333333333 0.3103364946286937
200130 0.4666666666666667 0.8 0.34506051164155166
200183 0.4666666666666667 0.6515151515151515 0.28613865515379644
200240 0.5 0.8666666666666667 0.3827288238246883
200275 0.2727272727272727 0.4935064935064935 0.23336276426826003
200308 0.8333333333333333 0.6363636363636364 0.2547102914095132
200515 0.4 0.5423387096774194 0.1976838265064045
200611 0.4 0.6282051282051282 0.2868981799283456
200750 0.3333333333333333 0.6727272727272727 0.3102952168467097
201196 0.2222222222222222 0.4841269841269841 0.1829868764190887
201271 0.25 0.5040322580645161 0.19774999520595585
201961 0.5 0.5670995670995671 0.20577925790939755
202027 0.5 0.5526315789473684 0.2049314920750908
202088 0.2363636363636364 0.4873015873015873 0.17934317663971344
202167 0.3214285714285714 0.5347593582887701 0.253303631858984
202224 0.4 0.6888888888888889 0.3012495649636297
202300 0.2222222222222222 0.3825396825396825 0.1595137669910589
202336 0.2857142857142857 0.5443548387096774 0.2524348002979872
202340 0.3333333333333333 0.6339869281045752 0.2607790267097627
202479 0.3214285714285714 0.5441176470588235 0.21777133989948388
202503 0.4285714285714286 0.9111111111111111 0.4198443935715151
202590 0.6 0.9333333333333333 0.37262666242232495
202901 0.5 0.5824175824175823 0.23744579299428376
202927 0.2857142857142857 0.5512820512820513 0.25206232500129105
203025 0.4 0.641025641025641 0.27404168255076106
203046 0.4 0.8181818181818182 0.35955938688230465
203175 0.380952380952381 0.7424242424242424 0.3540354699209814
203242 0.4 0.7636363636363636 0.28007150588336266
203281 0.2777777777777778 0.6024955436720143 0.25401091986088387
203297 0.2857142857142857 0.5333333333333333 0.19738593521959222
203381 0.4 0.7636363636363636 0.35859745166111556
203628 0.7 0.6727272727272727 0.23430286903789702
203681 0.2857142857142857 0.5916666666666667 0.22162887180350319
203741 0.2857142857142857 0.6153846153846154 0.27055377963144694
203773 0.4 0.8727272727272727 0.39032274911767156
203843 0.3214285714285714 0.5367647058823529 0.24359552774827237
203921 0.2 0.4555555555555556 0.14024898253327794
203958 0.6 0.5866935483870968 0.18778289709943702
204045 0.4 0.8484848484848485 0.35351442433252517
204178 0.4 0.4791666666666667 0.20175862949258336
204402 0.4666666666666667 0.6153846153846154 0.2851037937904083
204646 0.2857142857142857 0.4367201426024955 0.1911816476586989
204660 0.3333333333333333 0.717948717948718 0.31451317201726053
204777 0.6666666666666667 0.7575757575757576 0.29600800353134626
205156 0.25 0.5265151515151515 0.17706001096085702
205169 0.380952380952381 0.5507246376811594 0.2786566633728165
205230 0.4 0.5161290322580645 0.18367137431765523
205254 0.2777777777777778 0.4848484848484848 0.15748989987887924
205316 0.4 0.6483516483516484 0.2599287216999033
205430 0.3333333333333333 0.5100806451612903 0.21532139868638603
205622 0.4 0.5523809523809524 0.24638204409505823
205720 0.4 0.5641025641025641 0.21658771739699825
205860 0.6 0.5857142857142857 0.2468609854168405
205874 0.2857142857142857 0.4928774928774929 0.18207292922813725
205928 1 0.9642857142857143 0.3461383119431059
206015 0.4 0.8 0.344389506727165
206064 0.380952380952381 0.7252747252747253 0.3207164036414926
206087 0.6666666666666667 0.5689655172413793 0.21334168489477323
206124 0.2857142857142857 0.580952380952381 0.24849088228159233
206178 0.2857142857142857 0.6761904761904762 0.27663780744210303
206216 0.25 0.4705882352941176 0.21282902312237612
206225 0.4761904761904762 0.803030303030303 0.35217676833370853
206473 0.6 0.6583333333333333 0.29569410094822535
206526 0.3214285714285714 0.5105820105820106 0.17512376749835587
206723 0.3333333333333333 0.5586206896551724 0.2198998647460466
206799 0.1818181818181818 0.4587301587301587 0.1585888115746185
206810 0.5 0.5204301075268817 0.18326631899018495
206913 0.3333333333333333 0.7777777777777778 0.3320062961647367
206992 0.15 0.3536585365853659 0.11793052683092543
207029 0.4 0.888888888888889 0.3589178669514533
207038 0.4 0.5916666666666667 0.22707778898784123
207172 0.4285714285714286 0.4696969696969697 0.17857502853301158
207230 0.2777777777777778 0.463458110516934 0.17414840463675388
207256 0.2444444444444444 0.5689655172413793 0.24243002760431218
207325 0.2272727272727273 0.3684210526315789 0.14834956318472248
207343 1 0.9 0.33631003767023465
207370 0.380952380952381 0.4810606060606061 0.1679118967059214
207432 0.3333333333333333 0.4621212121212121 0.14150449062019788
207576 0.4666666666666667 0.5161290322580645 0.21124660585240065
207581 0.4 0.8333333333333333 0.34339909479665737
207789 0.2857142857142857 0.5421052631578946 0.25153579034402107
207927 0.6666666666666667 0.6153846153846154 0.24357762725515703
207961 0.6666666666666667 0.7272727272727273 0.29334931005068016
208131 0.2857142857142857 0.641025641025641 0.25153714012867406
208141 0.3333333333333333 0.5833333333333333 0.2740546221500995
208747 0.2222222222222222 0.4509803921568627 0.20971601464176445
208855 0.6 0.4967741935483871 0.1791200602910607
208889 0.2857142857142857 0.6515151515151515 0.26774315822627504
209033 0.3333333333333333 0.6476190476190476 0.3234382161961099
209087 0.3214285714285714 0.6166666666666667 0.25375994942260655
209597 0.3214285714285714 0.4153297682709447 0.1328267101299991
209611 0.4666666666666667 0.8571428571428571 0.3354409916158906
209613 0.2857142857142857 0.5666666666666667 0.22929775767011923
209634 0.3333333333333333 0.6944444444444444 0.28946297721076575
209687 0.2857142857142857 0.5037878787878788 0.1885090149582513
209819 0.5 0.8055555555555556 0.3559245518952867
209908 0.3214285714285714 0.6583333333333333 0.29286987111006346
209950 0.2777777777777778 0.4602272727272727 0.15833276645846478
210356 0.2222222222222222 0.4470588235294118 0.16940478325266836
210374 0.5 0.6043956043956044 0.25241651550163435
210471 0.6666666666666667 0.7878787878787878 0.3141345299368368
210509 0.4 0.6071428571428571 0.24840671694103758
210623 0.2857142857142857 0.4564393939393939 0.15679951913379778
210717 0.25 0.3899159663865546 0.11369921990817748
210718 0.4 0.6794871794871795 0.2820404368549655
210750 0.3333333333333333 0.5105263157894737 0.19973463654641782
210982 0.6 0.6363636363636364 0.239531485758376
211239 1 0.8928571428571429 0.3244741519072827
211421 0.6666666666666667 0.7090909090909091 0.2605076337700658
211428 0.2857142857142857 0.5666666666666667 0.2241706518836869
211571 0.3333333333333333 0.5833333333333333 0.2763124123394863
211778 0.2857142857142857 0.5511363636363636 0.2440390592744176
211844 0.4 0.54 0.22520444240395043
211932 0.380952380952381 0.8 0.35825901564431506
211960 0.2 0.4333333333333333 0.1316476508561639
212101 0.2857142857142857 0.6095238095238095 0.2802956006606592
212144 0.2666666666666667 0.5416666666666667 0.2563288852664144
212199 0.5238095238095238 0.5769230769230769 0.23679168440503373
212273 0.25 0.5066666666666667 0.1518233405931652
212448 0.380952380952381 0.6 0.23289265590338
212501 0.6666666666666667 0.888888888888889 0.333851583489372
212504 0.4 0.7307692307692308 0.3152518763111767
212585 0.5 0.7424242424242424 0.299735837044229
212602 0.25 0.3899159663865546 0.11933821363904634
212681 0.3571428571428571 0.4725274725274725 0.20973414925472678
212764 0.3272727272727273 0.5292307692307692 0.28028880244254223
212867 0.4 0.6515151515151515 0.2681496383842148
212872 0.2888888888888889 0.5619047619047619 0.26451737304427303
212972 0.4666666666666667 0.5362903225806452 0.2155221742794498
213374 0.25 0.3865546218487395 0.10566349665137459
213376 0.25 0.5151515151515152 0.17921331764377002
213401 0.2666666666666667 0.3698412698412698 0.10993664723524058
213420 0.4 0.5290322580645161 0.1901423076577221
213487 0.3333333333333333 0.5733333333333333 0.22821666735745225
213554 0.380952380952381 0.5141129032258065 0.16113512102848815
213666 0.4 0.6181818181818182 0.2278829812614557
213704 0.380952380952381 0.7818181818181817 0.3666704292070201
213735 0.4 0.6052631578947368 0.2419069940510621
213777 0.5 0.6212121212121212 0.23371932372808324
213778 0.25 0.5 0.22755996038324094
213796 0.2363636363636364 0.3663663663663664 0.09084077332912528
213951 0.3214285714285714 0.5428571428571429 0.25334782864053024
214252 0.2857142857142857 0.5897435897435896 0.23002547532097253
214274 0.7 0.7818181818181817 0.3265677429154138
214286 0.3333333333333333 0.5751633986928105 0.22456144036961365
214417 0.380952380952381 0.5619047619047619 0.2757520271109184
214489 0.3571428571428571 0.6166666666666667 0.2887638140232457
214494 0.380952380952381 0.717948717948718 0.2996975313137137
214607 0.3333333333333333 0.6818181818181818 0.2845635992911541
214648 0.2222222222222222 0.4571428571428571 0.1443714424412552
214680 0.3333333333333333 0.5833333333333333 0.2169261736128736
214711 0.2857142857142857 0.5 0.22144226553004207
214712 0.3333333333333333 0.6794871794871795 0.27225387531308926
214845 0.4761904761904762 0.6944444444444444 0.3598110955851885
214868 1 0.9642857142857143 0.3625444773974941
214904 0.5 0.7619047619047619 0.2997632867333664
214957 0.4 0.5217391304347826 0.18368213420330898
214986 0.2857142857142857 0.5272727272727273 0.23570357059016783
215016 0.5 0.7121212121212122 0.26425503953377333
215036 0.4 0.7948717948717949 0.32404398277277263
215296 0.4 0.6926406926406926 0.3239885540248947
215697 0.3055555555555556 0.6619047619047619 0.2814945005390819
215828 0.6 0.7454545454545455 0.32461693330575814
215883 0.2777777777777778 0.3899159663865546 0.10816958954166535
215984 0.2 0.4637268847795164 0.194407529474899
216040 0.5333333333333333 0.8666666666666667 0.38259467516989665
216174 0.4 0.717948717948718 0.23770487814087826
216288 0.6666666666666667 0.6857142857142857 0.2592091683678398
216579 0.25 0.5367647058823529 0.23837027987877019
216596 0.5333333333333333 0.557142857142857 0.22453878625923354
216724 0.3571428571428571 0.5401069518716578 0.22125067116628255
216865 0.3214285714285714 0.5210526315789474 0.20204239508981778
217127 0.2857142857142857 0.509469696969697 0.18388206347361144
217186 0.2222222222222222 0.5181159420289855 0.1885748491824526
217220 0.2 0.4125177809388336 0.13478256336344102
217581 0.5 1.0 0.4720084976560914
217821 0.8333333333333333 0.9047619047619048 0.3648027515987896
217902 0.4 0.5786290322580645 0.24665825021499868
218093 0.5 0.9111111111111111 0.37808257151351105
218099 0.3214285714285714 0.4313725490196078 0.18474192460773847
218493 0.2666666666666667 0.5882352941176471 0.24023565037372327
218566 0.5 0.7878787878787878 0.3362680912317626
218666 0.3611111111111111 0.6666666666666667 0.33265601210022155
218775 0.4 0.6212121212121212 0.27260482986446566
218788 0.5 0.7472527472527473 0.2857864757840642
218794 0.3333333333333333 0.5904761904761905 0.21903416245683555
218817 0.6666666666666667 0.9166666666666667 0.35708370696266484
219131 0.3333333333333333 0.5523809523809524 0.2245801552397297
219164 0.3461538461538462 0.5789473684210527 0.2736179369099666
219196 0.1714285714285714 0.3280487804878049 0.16516572189382617
219213 0.3333333333333333 0.6857142857142857 0.2770373921801257
219305 0.2857142857142857 0.4866310160427807 0.169449807937735
219379 0.2444444444444444 0.4805194805194805 0.21411665719377643
219396 0.4666666666666667 0.9111111111111111 0.41934888641982593
219441 0.4 0.5494505494505495 0.21773014834274962
219587 0.2444444444444444 0.5868945868945868 0.23542290081836292
219588 0.5 0.6444444444444444 0.24042158324078658
219593 0.3333333333333333 0.6263736263736264 0.2335250806099375
219637 0.4 0.4967741935483871 0.19084507288568245
219704 0.5 0.5808823529411765 0.24012307077683206
219758 0.2444444444444444 0.4634920634920635 0.18318511318375746
219778 0.3333333333333333 0.7121212121212122 0.3135554526534989
219868 0.4 0.7727272727272727 0.3665471569373806
219960 0.380952380952381 0.717948717948718 0.332589775234365
220130 0.3571428571428571 0.4952380952380952 0.19822204457196396
220400 0.1818181818181818 0.4167852062588905 0.16365806350551443
220443 0.6 0.888888888888889 0.3333541953291159
220509 0.3333333333333333 0.6263736263736264 0.2842494193363327
220522 0.2857142857142857 0.5291005291005291 0.17986038868775991
220645 0.5 0.8727272727272727 0.36399686107116835
221029 0.4666666666666667 0.619047619047619 0.28656294012316313
221523 0.6666666666666667 0.5909090909090909 0.23341521070655458
221610 0.4 0.696969696969697 0.29136056732863813
221681 0.3333333333333333 0.7142857142857143 0.30448465120558493
221693 0.4 0.861111111111111 0.39145558263157015
221753 0.4 0.638095238095238 0.2639645578189011
221872 0.3333333333333333 0.551470588235294 0.21761070135878458
221952 0.5333333333333333 0.9166666666666667 0.4373712842532279
222037 0.8333333333333333 0.75 0.27020500982148943
222053 0.5 0.9444444444444444 0.37111319548774596
222094 0.5 0.888888888888889 0.387221263897948
222220 0.2 0.3873015873015873 0.18085058588088793
222650 1 0.7222222222222222 0.302290294352905
222659 0.8333333333333333 0.7090909090909091 0.27729572330406044
222683 0.7 0.8 0.3918649372397671
222884 0.6 0.6818181818181818 0.284886402019034
222914 0.7 0.9047619047619048 0.4046300604939933
223097 0.2777777777777778 0.5083333333333333 0.23856681361694262
223124 1 0.8222222222222222 0.32713737303358215
223366 0.3333333333333333 0.641025641025641 0.2722053543659359
223648 0.380952380952381 0.7142857142857143 0.3048308118273771
223950 0.4666666666666667 0.5362903225806452 0.19049175598895807
224124 0.4285714285714286 0.6691176470588235 0.26478725721284985
224128 0.380952380952381 0.6210526315789474 0.29389133488659935
224359 0.25 0.5824175824175823 0.24286810819574067
224516 0.3214285714285714 0.4545454545454545 0.20686186449683922
224722 0.3214285714285714 0.6857142857142857 0.3182444755118298
224765 0.380952380952381 0.6153846153846154 0.28678498755212173
224778 0.2666666666666667 0.500891265597148 0.2122523798164985
224971 0.2 0.4666666666666667 0.16448891106949723
224980 0.6 0.5747126436781609 0.24677288400162098
225108 0.4 0.6666666666666667 0.276218910230096
225160 0.3333333333333333 0.4786324786324786 0.18449170659527328
225416 0.3333333333333333 0.5619047619047619 0.21420246039188032
225517 0.6 0.696969696969697 0.329017775419765
225520 0.3333333333333333 0.641025641025641 0.2608516476781302
225641 0.4 0.5494505494505495 0.2150726651361992
225673 0.8333333333333333 0.528735632183908 0.18429817669406046
225760 0.6 0.6703296703296703 0.22052042995086732
226059 0.4666666666666667 0.6 0.265416605836002
226597 0.3571428571428571 0.6593406593406593 0.33748279232803235
226614 0.3214285714285714 0.5741935483870968 0.25816247581671986
226673 0.2777777777777778 0.6143790849673203 0.25974804501979926
226874 0.2444444444444444 0.4955436720142602 0.21648558197061046
226899 0.4 0.6761904761904762 0.3345128601373742
226913 0.6666666666666667 0.9285714285714286 0.38329410945642006
226969 0.3333333333333333 0.6 0.24685761757491295
227028 0.4 0.8363636363636364 0.33616370721098215
227071 0.3214285714285714 0.5597147950089127 0.2777545287892851
227116 0.2424242424242424 0.4650793650793651 0.2216702748730404
227362 0.1619047619047619 0.374390243902439 0.13155741395604334
227388 0.6666666666666667 0.8333333333333333 0.31954192275883136
227438 0.5 0.6909090909090909 0.27773982964851157
227585 0.3214285714285714 0.6025641025641026 0.2692442095393979
227777 0.3333333333333333 0.5604838709677419 0.24554322898725986
227862 0.380952380952381 0.7142857142857143 0.3115224892219408
227917 0.1666666666666667 0.4128205128205128 0.1468108166089948
227920 0.4666666666666667 0.8484848484848485 0.40444705544142445
227923 0.25 0.4789915966386555 0.18017867069546378
228025 0.2444444444444444 0.45 0.15378994083310993
228129 0.4 0.7090909090909091 0.31556185358476374
228252 0.2857142857142857 0.4659090909090909 0.1505856426405993
228273 0.380952380952381 0.4838709677419355 0.1613236943609979
228456 0.3111111111111111 0.5340909090909091 0.24003166803231218
228517 0.2181818181818182 0.475 0.21302318476223228
228714 0.2424242424242424 0.4761904761904762 0.22820024866740718
228843 0.25 0.4705882352941176 0.18689129066129653
228969 0.3055555555555556 0.3899159663865546 0.11296417482449594
229037 0.6666666666666667 0.8333333333333333 0.29180642085982933
229259 0.3571428571428571 0.5606060606060606 0.2449992336078151
229271 0.4 0.8444444444444444 0.3781793689025728
229325 0.6666666666666667 0.9642857142857143 0.40925904790171214
229395 0.4666666666666667 0.5020161290322581 0.17794344121551248
229560 0.4666666666666667 0.7435897435897436 0.31269619665245785
229595 0.380952380952381 0.717948717948718 0.3069573392853718
229733 0.380952380952381 0.7582417582417582 0.35167583612200193
229738 0.380952380952381 0.6608187134502924 0.29051852829609226
229853 0.7 0.6025641025641026 0.2420372322230849
229876 0.5 0.7272727272727273 0.34023045963686116
230016 0.3611111111111111 0.7450980392156863 0.3550159463888995
230076 0.4761904761904762 0.8241758241758242 0.36262033103116725
230177 0.380952380952381 0.5398550724637681 0.16511594719820194
230190 0.3333333333333333 0.5769230769230769 0.2027490576570704
230221 0.3333333333333333 0.5238095238095238 0.2216910597600647
230241 0.2222222222222222 0.4 0.18118798723588903
230324 0.5 0.6060606060606061 0.25410445073440946
230376 0.5333333333333333 0.6923076923076923 0.34644740566393967
230469 0.4285714285714286 0.8787878787878788 0.4115561798124706
230518 0.2857142857142857 0.4771241830065359 0.2241401666055054
230537 0.6666666666666667 0.8571428571428571 0.37460422268121624
230641 0.25 0.4789473684210526 0.18002317383993635
230714 0.4 0.7714285714285714 0.34699597424576184
230930 0.6 0.8939393939393939 0.35473047801533225
231118 0.2222222222222222 0.5525846702317291 0.20964585121459903
231397 0.3333333333333333 0.5619047619047619 0.23148085264464674
231481 0.5 0.638888888888889 0.22689854152011954
231629 0.3333333333333333 0.6923076923076923 0.30175130963726166
231654 0.7 0.5397849462365591 0.19350434399200706
231677 0.3333333333333333 0.6043956043956044 0.293970239056577
231712 0.2777777777777778 0.5294117647058824 0.21870389191163492
231713 0.3333333333333333 0.6818181818181818 0.3012154999871731
231845 0.3214285714285714 0.5555555555555556 0.20139362927817303
231848 0.25 0.5652173913043478 0.22614334632674177
231920 0.3888888888888889 0.542483660130719 0.2604978656514665
231959 0.6666666666666667 0.5857142857142857 0.20895439955020703
231981 0.25 0.5261538461538462 0.19435714006408564
231992 0.2424242424242424 0.3428165007112376 0.12889190320678712
232036 0.6666666666666667 0.8666666666666667 0.34868340364465805
232248 0.3333333333333333 0.638095238095238 0.26930603734267317
232257 0.2444444444444444 0.5029239766081871 0.21085333785821955
232296 0.2051282051282051 0.4507936507936508 0.18999795069545206
232501 0.6 0.6538461538461539 0.28362140758980336
232749 0.3333333333333333 0.6916666666666667 0.29791011465012124
232767 0.25 0.4773109243697479 0.21432833185626976
232826 0.380952380952381 0.6153846153846154 0.3077200064157662
233019 0.5 0.5310344827586208 0.20994552744314346
233050 0.4666666666666667 0.7090909090909091 0.3393209674526004
233137 0.3055555555555556 0.5 0.235975279625629
233179 0.4285714285714286 0.6794871794871795 0.29566919548569565
233398 0.380952380952381 0.6666666666666667 0.29600937631341967
233405 0.4666666666666667 0.7424242424242424 0.33802348806646626
233508 0.3333333333333333 0.5303030303030303 0.23588930392843233
233680 0.4 0.6909090909090909 0.3126881537558234
233719 0.3928571428571429 0.725 0.3260809211645513
233920 0.6 0.5952380952380952 0.23625389853335602
234161 0.2222222222222222 0.4696969696969697 0.208332511270636
234199 0.3111111111111111 0.5686274509803922 0.27908582250168623
234262 0.2181818181818182 0.4571428571428571 0.1857399793136545
234289 0.4666666666666667 0.8214285714285714 0.4047412705987719
234339 0.3055555555555556 0.4033613445378151 0.16157777799782713
234376 0.2777777777777778 0.4963768115942029 0.19568958565486058
234420 0.6666666666666667 0.9642857142857143 0.36082267994413664
234429 0.6 0.5824175824175823 0.23113424777597438
234499 0.5 0.6794871794871795 0.2882864650435071
234515 0.4 0.9047619047619048 0.37075614896263204
234788 0.2777777777777778 0.5014245014245013 0.17267546191861105
234791 0.5333333333333333 0.7435897435897436 0.29336164659810504
234801 0.4 0.6483516483516484 0.25451434412557106
234903 0.6666666666666667 0.7272727272727273 0.2848377248913985
234922 0.5 0.9555555555555556 0.4166743558786028
235045 0.6 0.7362637362637363 0.2646029512238293
235165 0.4666666666666667 0.7272727272727273 0.323103885831097
235208 0.2857142857142857 0.6333333333333333 0.23891151487916376
235216 0.6666666666666667 0.6909090909090909 0.26054449040091576
235377 0.380952380952381 0.5523809523809524 0.26058391997520947
235552 0.3333333333333333 0.6666666666666667 0.29169265218884766
235574 0.4 0.7714285714285714 0.3095442334377477
235757 0.3333333333333333 0.5769230769230769 0.23181347074334918
235868 0.4285714285714286 0.8076923076923077 0.39754446789607406
235900 0.4285714285714286 0.5714285714285714 0.22707480163611912
235925 0.380952380952381 0.6083333333333333 0.27986281112300754
236030 0.4 0.6060606060606061 0.2624338015434364
236109 0.3214285714285714 0.575 0.26654474530734823
236146 0.2222222222222222 0.4238095238095238 0.14094821736432683
236153 0.4 0.5411255411255411 0.20785027149440397
236589 0.2857142857142857 0.5062388591800357 0.18607472981314388
236633 0.6666666666666667 0.5333333333333333 0.22690185557763662
236717 0.2222222222222222 0.4937611408199643 0.17973543055541072
236793 0.2857142857142857 0.6153846153846154 0.2588146690713657
236806 0.4 0.5376344086021505 0.18875127851939635
236860 0.5 0.8333333333333333 0.3508730577985532
236974 0.380952380952381 0.65 0.25646480866678684
237149 0.4666666666666667 0.5075268817204301 0.18454699856798806
237249 0.3571428571428571 0.625 0.27096993030898997
237400 0.4666666666666667 0.4962121212121212 0.17344999169135364


==> img/DensityCurve/1261440000/resume.txt <==
mean_sup: 1784
max_sup: 3981


==> img/DensityCurve/172800/max_above.txt <==
929 0.02976142594498224 0.03973271373519136 0.0023910117038915537
2626 0.07995619067052844 0.08553062469340339 0.004740421705097454
3812 0.0007213615533043486 0.00375032633844162 0.0005455370353450922
3982 0.006924560274515555 0.03528826733510095 0.003623198368942309
4029 0.001569634861734221 0.004369255514353597 0.00026927496604402766
4473 0.002843616286753353 0.02316948190173783 0.0020891948908033694
5658 0.01071135908355246 0.01359574892266669 0.0007341179852741215
7683 0.01778692629083069 0.02397560782745463 0.0017197483526649225
8448 0.005264621359620683 0.01310840014737722 0.0028214725263848847
8903 0.03000612759645351 0.03036101562776642 0.001977570709867622
9117 0.0002443102443438866 0.005413105490884292 0.0015946857153224423
9144 0.05271724739546787 0.06629971958966077 0.005036926104907691
10254 0.02334587835841573 0.03603217112716582 0.0024625117453174993
11230 0.008099951850159149 0.01513206177885174 0.0020285075218240164
12072 0.01017630983387181 0.02522068218924847 0.002193709007876721
13555 0.01907822652902321 0.03082274251385313 0.003611382565426443
13597 0.02082962891647957 0.07679938154693192 0.005062261035285174
17135 0.009634290146003091 0.03280614962060075 0.002941774450881112
17435 0.1410964021896317 0.2095132373642474 0.007888299271041017
17723 0.01922253877902638 0.02429379506469165 0.0009300358780244209
17851 0.2169490083479555 0.2384518479901953 0.004278929292571249
18232 0.02762282767492145 0.04881346551624445 0.004166368681342313
18546 0.01772409392210289 0.05969642288529336 0.003999247889257583
22022 0.0105563723220073 0.03184461623489062 0.005234571097239053
24775 0.06105345886454036 0.06665101703377431 0.00279637988053068
25368 0.08712422991468206 0.08930149917864975 0.004193570139820429
25759 0.1228254994652232 0.1323562029930903 0.00761492185354196
26061 0.0100501921684997 0.01645114360718456 0.0010427465999399504
26815 0.08731256143251791 0.2381093646617816 0.009009128425650407
27697 0.1412391858700584 0.2653879053818757 0.005681380307016234
28658 0.0232095644422149 0.04392506042899409 0.003103948103423146
28904 0.001775122769638792 0.01028703918335724 0.00116979560984707
31844 0.01496863490899227 0.01835527271168022 0.0021249869031808445
32393 0.02497524289058371 0.06457566772645543 0.00519743678716358
33122 0.006835550495854069 0.00882610100504488 0.0013357555819761356
33565 0.01971011330659274 0.04809117034552813 0.003625110430522849
38261 0.04316165527321543 0.04628839595917776 0.004122323633207797
40567 0.01288213328318108 0.07874206213126678 0.006173214343679714
40874 0.01160399289708699 0.01471899022068138 0.0016399548920747339
43157 0.00354472678622972 0.01053943486398288 0.00255958414989257
45223 0.01932499519574635 0.0194525932801583 0.0014246899368981047
46789 0.02788018505155103 0.02919541766792455 0.0030559863944852692
48905 0.01820398502747052 0.02174928581599343 0.002526430334106274
49034 0.05165231636278928 0.05319391642125151 0.0044134068711343295
49077 0.02179263705444657 0.0348764132424158 0.0011764743057121419
50054 0.008783422377423837 0.01417395332127759 0.001550517323440799
52526 0.07484621854700595 0.1852966379049056 0.0066119506315460985
53107 0.007047322609111861 0.009364701207910818 0.0012137959369665173
54309 0.009222685296069343 0.02074525761415495 0.0022105793786361856
54703 0.01678294385006228 0.07789248098024319 0.0028927706816218183
55145 0.01527418262597078 0.03315517056304665 0.0023243969296228816
55696 0.05567357269820706 0.2257395342043177 0.010244446751155096
56349 0.1176708984741244 0.1467509619034524 0.005091259667812077
58152 0.02104947644277182 0.02409540653566372 0.001865520625546567
60230 0.008154662913000099 0.01059476075613682 0.0011603990340775276
60835 0.07639505404324545 0.07665761595902804 0.004616732268777703
61151 0.02586716174986464 0.03139494213896766 0.0021504711875037445
62983 0.005503722926434643 0.005547729683580035 0.0009359139447146347
63414 0.02216746048450171 0.03646822965943566 0.004005018111301898
64016 0.03602624046837522 0.03942677088027359 0.004003138797925
64634 0.003554849346464824 0.0157313986482579 0.0023394674886800994
64760 0.01578453525077104 0.03635014419802224 0.0036777209568476083
65723 0.05635307897054239 0.06850795381087683 0.0015060076798323087
66062 0.008709601746882168 0.01263167145041286 0.0018057530302653558
69274 0.004250180980651646 0.0189031316639878 0.0014882180287953733
69738 0.03406058845118669 0.03904339597618623 0.0035108648037222995
70488 0.04827631891756843 0.136875979612136 0.009795902021774211
71064 0.05355423687081683 0.07844620403008523 0.004171972722826797
72053 0.007171711394643443 0.02921961183801184 0.0021734902903763993
72784 0.0423468422311057 0.05957889992226434 0.0056304445280382235
73189 0.02307994891837187 0.03317445837186879 0.0024819173931392015
73197 0.03682427103090041 0.1058059151290137 0.006541451368588449
74129 0.01995293081683964 0.02955535308310227 0.0035854230037525455
74238 0.2871767861665631 0.5313891566662554 0.011944645695270805
75171 0.03149147312714985 0.04282672697402113 0.00171175279303367
75953 0.1317675259364313 0.1456686483445432 0.003659783268890676
76572 0.04164344865979049 0.05477187765080815 0.0029386402236860317
77333 0.01230602206880783 0.02012077104936243 0.0027769709357568662
77463 0.02029744888305772 0.0906267411297596 0.005406750276694787
77915 0.04078967906085369 0.04145084051445304 0.00514619919510116
79267 0.00828260222218057 0.0494028614710001 0.0027763822529341966
80672 0.08199827119525604 0.1175733422603856 0.0028148076172850502
80982 0.03047941650341431 0.1788126703931604 0.01048903042440757
81547 0.02460718614506614 0.02559533283311733 0.001270256257686209
82560 0.01619707310031634 0.02809798560519303 0.003036312642458812
83073 0.1016005917068459 0.1402260866486282 0.005717545729206328
83560 0.01245997562337691 0.02044187695329904 0.0016082328150187895
84622 0.008648594890894686 0.02952225103149128 0.0019251193021513281
84810 0.06351680824104696 0.08347009523218694 0.002011982403532229
86375 0.05320917761523953 0.06985769852761067 0.0027009691481634838
87168 0.01043668273025931 0.02129919895411853 0.002049442157324828
87312 0.02454304524864456 0.03323598075855724 0.002852774111947524
87634 0.04838522006447855 0.07496754244884483 0.007012131739953041
87915 0.05018101871672591 0.06054360857596763 0.004552932877192669
88358 0.08693319535000746 0.1660548655675465 0.005660460201554652
88904 0.02258330646032037 0.02855756226585681 0.00237620274344747
89844 0.03138780612556164 0.08560264806409561 0.0076752453149173516
90506 0.007109721786271516 0.03171020971563322 0.003791499546426054
90549 0.05273240672500438 0.06392819254596017 0.005959121474992576
90875 0.07442132183157892 0.09322030441424652 0.005592254870366202
91213 0.02520310240991778 0.02794837240668333 0.0019133939768049663
91583 0.004220465241536579 0.01378743425019346 0.0010171308467276279
91837 0.1638976589787785 0.1685710158721561 0.002913414899480567
92568 0.03975672607124612 0.05177805690457761 0.002863113219631004
93518 0.01710915459520895 0.0225684300378418 0.0030245257646381186
94012 0.1012778444399895 0.1437531425026053 0.006733223834567704
94290 0.04183423764364783 0.04456689448329762 0.0023807860556758677
95950 0.008069688462039666 0.01122831505110255 0.0018334306681655104
97129 0.02184505722156819 0.03800550122502918 0.0028398518767291103
97994 0.03449620125240542 0.1320675841022868 0.008615355337754545
98456 0.01022445541612161 0.01883407893053053 0.0018314545422450249
99741 0.1262498231667132 0.1522009457666294 0.005477615043949238
100090 0.02118907852789111 0.0418801902015635 0.0024377175469593878
100222 0.03070970452069544 0.03121592782284406 0.0029858945535337937
101234 0.02303622205958223 0.03838428429999092 0.0022865217630223407
101610 0.01227054878167783 0.02088775629841506 0.00146736160631919
102407 0.03676159308428196 0.04408758639046172 0.0013183941383060399
103269 0.02017420947638893 0.07466016186244152 0.005108202074764116
105422 0.004089355559687072 0.02573638668376527 0.002801541132152905
106330 0.2022973163891419 0.2452583637120721 0.009969846815678045
106693 0.09041190090803419 0.1783614305252304 0.0031566087904423812
107564 0.03432494504660733 0.04910685411688109 0.004355687621670243
108356 0.01390897397095146 0.05774955082966261 0.005516701049099227
109389 0.009279673126520786 0.02429375226300721 0.0019023888871882205
109928 0.01485077662914785 0.02859835308271833 0.0030203939836913707
111023 0.02297200095983118 0.02741394788064153 0.003177894089424803
112339 0.02477891533139749 0.02491442154286634 0.001257422451966678
112505 0.03156250427071937 0.03373668799026202 0.0026561569023146455
112876 0.001041136108215256 0.00932927679653456 0.0011068286145153392
112979 0.02638946365042688 0.03047642562625013 0.0035628842438873206
113673 0.03194311845226388 0.03317263994230139 0.0030281072967755884
114462 0.07179675611138281 0.07360210174076508 0.0038138197951870876
114505 0.03344905341680572 0.0809626293986678 0.004841930807480066
115165 0.0268897434972257 0.03404483570550286 0.0036548568790573167
116262 0.02084863141912765 0.02199855524763503 0.001397535391800131
119266 0.04001775728082249 0.04305923454150576 0.0012482276492614265
119268 0.0248153833952873 0.0327293968849415 0.001933272667057486
120284 0.01979471340028375 0.04407019749221346 0.003126376960677182
120922 0.003482420420751686 0.005844211675429261 0.0005998213857018624
121302 0.03306996856449848 0.05843008315710543 0.0029871517120090866
121956 0.003330655472763097 0.01377566894204689 0.0013252900681086511
122028 0.06102775274829949 0.08619978119666297 0.00662383069771461
122806 0.05484738239506872 0.07286546781257715 0.006600198662375189
123599 0.001787329624080343 0.01018347356758211 0.001365707761139143
123953 0.05398878376632146 0.1514739834997776 0.006314922799791157
124686 0.01664057338990984 0.022757201821721 0.003165518446057513
125300 0.05763684294313545 0.1832773420226045 0.0068442085066940245
125663 0.04387585545679253 0.05757281092162321 0.002168009925940095
125995 0.01188542201314736 0.01821997953028924 0.0030040830169104937
126633 0.2702871231120862 0.4730096754265939 0.009095893094575213
128146 0.02410535513245299 0.1110021900285236 0.008147616451334244
128635 0.3028480993321235 0.5313891566662554 0.01357174313584195
129780 0.02796459453901177 0.03159557915685557 0.0030514377947444896
129941 0.08131167016017932 0.08236278484132586 0.002544232017130465
131024 0.05746035386879977 0.06471827430515414 0.00434543400454841
131648 0.05621457257716364 0.05782954320716738 0.0045155005390488745
131943 0.01161641033828831 0.01295048695163401 0.001818095774273009
132126 0.01884703916324295 0.03256126916997529 0.005710787313276359
132564 0.02250969773474543 0.02601125414472886 0.002465836996628312
132701 0.02972981873989853 0.039459751475547 0.002514377770340436
133311 0.03897636694898637 0.06986320566404158 0.003963235188916276
133533 0.007376698094955588 0.009986485206068344 0.0015413786524397521
134870 0.007442220124105476 0.01189318680618496 0.001459663276715618
134968 0.03529612378033831 0.07260654331791366 0.004917156793681152
135241 0.05763452462207133 0.08945518964210478 0.006340253840455206
136560 0.04902921397924046 0.06000472984841355 0.0030146677610723965
137954 0.300047843233671 0.505764918188751 0.012351713303341838
139352 0.08027404492086919 0.08601007254760154 0.003532695319924609
139465 0.02206734503512117 0.02224466190091597 0.0023955254084271557
139978 0.05446663613256871 0.07000220388550461 0.0034811194372029335
140282 0.006081135422527275 0.01232386423645927 0.0014605598100712104
140474 0.09594686227468733 0.3194413673999167 0.011823019094536764
140995 0.04810717337706387 0.09047819954813319 0.004778515294089107
141216 0.002180292807140365 0.0260598598159461 0.0024509779875412888
141759 0.01027783430018844 0.05817918404945616 0.0050851333019401555
142395 0.01044946201478659 0.01174560152508873 0.0014498695438400339
142876 0.01383707057032642 0.02579984834163272 0.0018928783091512575
144217 0.02004509692100125 0.02069865350366105 0.0012904942625580128
144981 0.02058690164461735 0.02229229830002598 0.002814654377204464
146179 0.02004610637784327 0.0459962990400009 0.003527451822780931
152209 0.02404190021206846 0.03726383555871991 0.0022200127053671652
152842 0.03532256987180224 0.05965747801035417 0.005315986772407156
155597 0.05611978602385268 0.08407429945096362 0.005929869926550103
156268 0.01290446236514572 0.02225158499338236 0.0012534273040800156
156673 0.02026064120354719 0.026879508102058 0.0012267768293957669
158405 0.002251316184792417 0.03258817377641884 0.005390833863084677
159435 0.01294044532546329 0.03368560532539544 0.0025199884373018145
160648 0.0107074853457507 0.01304755853122321 0.0010621916344393091
162461 0.03271263919073373 0.04112792473470319 0.0027496908821621102
162767 0.01558790314437755 0.02899292870162518 0.0019563739461005277
163359 0.02201561266917659 0.04085975453362417 0.003248638981420383
163523 0.01513354273131903 0.02873335371517574 0.0012408641627895559
163707 0.03655800467174233 0.1892918961217858 0.010802711376178794
164522 0.006189211986057237 0.01110792116359137 0.0015359786825348538
164811 0.03172466520684168 0.1440313945208825 0.004416666849334882
165108 0.1233112124282868 0.1402610151023318 0.007844858051716553
166314 0.006343455116996808 0.04282534204719959 0.0022089138843854545
166831 0.007775350698651646 0.02453471064059349 0.0020528320987097757
167838 0.01381615614814438 0.01389431794286844 0.0011449302887670074
169627 0.08554125808914374 0.1028274627029213 0.005450652649094055
169764 0.06105188276880172 0.07027836316982151 0.0025246516535966496
170876 0.06234033657046481 0.06382475748036508 0.0025570850513854902
171155 0.01578172997408725 0.07621126980669317 0.0036528817306313716
171724 0.008691581747253844 0.0159093182137391 0.0014100328635589926
172835 0.02121157269792391 0.0395086047448769 0.002966404583753207
174110 0.1770997766667513 0.2262360001813835 0.0034707417357880514
174336 0.001487504574205689 0.006645208001557926 0.0007406534515973977
175100 0.008309374846160865 0.04583654913777083 0.0026631569118868038
175383 0.0159832215807311 0.01791497229432676 0.0014299839612867701
176679 0.04282943895009061 0.06413107656954999 0.0037700772831828467
177486 0.01655865554282802 0.07421502234624847 0.007900466933571267
177852 0.04305661647587961 0.05757025157501834 0.002212787580254025
179140 0.001675509613424862 0.003545851709169537 0.0009968759091343428
179497 0.02667974191623599 0.03392688927304488 0.0027398856481043858
179742 0.0461998388167523 0.06116816901715547 0.0020052991441819787
180042 0.01656678596056236 0.03558396841209512 0.00403679882577256
180716 0.03401923620454582 0.05028937586532615 0.0027562211149220637
180855 0.01403392552562565 0.0570840483188989 0.0036292781042109143
180865 0.0812395641004908 0.1842121549444523 0.005503373962444099
181158 0.06445319902570716 0.07567297420712488 0.0068273376548582225
181726 0.007064375040089364 0.07544920651726741 0.006013480887732635
181912 0.05314179885971376 0.08200044773143735 0.006014596462565494
181916 0.03296443671428231 0.1346725835298484 0.007241876388924326
181952 0.003396045129821957 0.01979202229944821 0.002542224136650579
182867 0.06270066474364128 0.1162134875318749 0.008148001035849997
183681 0.03598058128238375 0.07332812275496388 0.0036726734985109317
183700 0.04357560458470875 0.04740732707417745 0.005170752097325049
183952 0.003026658707226139 0.01328594839937221 0.0010350775149509071
185847 0.1049655186764359 0.1295015742182219 0.004722949855376278
186196 0.01913004297597965 0.02153363674148706 0.0019178417076498695
187397 0.003903606615344541 0.005721148602915045 0.0007318548023769778
189841 0.1203408446712018 0.2628771908486371 0.0054637893727595924
191429 0.04470537704660188 0.209480369527994 0.009055061074054774
191514 0.01147238430673742 0.01704190616526118 0.0025462281858489545
191645 0.01389039932706351 0.02291146974772604 0.0011799398214608848
192162 0.04765959319895857 0.08648297967546215 0.006309672738183187
193245 0.05784602989646629 0.06277857515540382 0.005978057810412586
193684 0.0241156461633309 0.03553310432132176 0.004251679748410572
194189 0.06397744815891342 0.1111632229855747 0.005242297230564057
195646 0.02246119056597487 0.02249092793945242 0.000625313577136693
195866 0.1131138594974306 0.2222121445037633 0.008864566400729482
197310 0.03633014684135613 0.1071931994076879 0.008550510907898358
197516 0.05939457734290372 0.08360214241586912 0.004013422923390873
197672 0.08229833023370104 0.1430662206881545 0.00677258500144044
199180 0.007057164592782258 0.01143445398834026 0.0007954156763557941
199198 0.04336580362730134 0.04397479413304217 0.004179028811944227
199786 0.1529946553440097 0.1759476814215847 0.0028963661288527354
199947 0.00311122133816033 0.02484024562562422 0.002670040565298053
199956 0.05997793878298273 0.08891403500070831 0.006334460691367002
199982 0.143819241761955 0.2349029339840933 0.006049907207114737
201747 0.05945417129984162 0.07327726620868698 0.006452170341220116
201803 0.0808618346873609 0.2652443089244758 0.00805750530703552
202027 0.08039326562094225 0.09349959859280561 0.002361929453007076
203364 0.01811822378283563 0.02205300009348157 0.0014253824549969624
204601 0.01686338839641512 0.03652756573708755 0.0030265482552094772
206526 0.003633851164123687 0.01614482962254932 0.0007177464166835853
207120 0.1235668722619383 0.2548353050455485 0.009547887600742839
209557 0.01942463878560246 0.03985528491093754 0.003916014561951516
210356 0.01116060284228876 0.01658647248557801 0.0011464670882460736
210387 0.09967401621782876 0.107092132998117 0.0035434201917817995
210670 0.0103445670773577 0.01108121181362912 0.0011796132891280311
211844 0.03676297255285032 0.04188063500837005 0.0025299632372084812
213320 0.01717596670205433 0.03113829147982375 0.0034836835166911517
213882 0.01268560474951375 0.01868378867984769 0.002220867784118287
213951 0.05850514102245486 0.066760442113227 0.002655752980655395
214073 0.0438677651298078 0.1020602901461056 0.008340924202074758
215287 0.0214821672451114 0.044476521744865 0.003356694047051347
215305 0.01600363665130504 0.05420992664221468 0.007308214872913237
216232 0.02508806751487738 0.08179534813584403 0.004993431681124249
216840 0.02237988106439067 0.02472204601314168 0.0016548500042122942
217777 0.005293960158231812 0.0129860419485411 0.0013557450065910664
218685 0.07695667570714676 0.08047736681903332 0.006332097934860476
219593 0.0167619334729244 0.02821277770271218 0.0015241993713578424
219649 0.07743702360161412 0.09092687124406361 0.005913222602170968
220059 0.005584743337660836 0.008050486779346281 0.0015462331235389132
220309 0.006552760510023172 0.01103029682011308 0.0014104272042937088
220566 0.009804768804455406 0.01482824056806945 0.0018305263787578693
222641 0.02357696110497106 0.02751811270783135 0.0015958241957435926
222702 0.02091279305041868 0.03103671031986249 0.0028135280630080454
223138 0.04037037755156999 0.06540705326087881 0.0017125031474614404
223617 0.04049881246957782 0.04273828907662317 0.003130565733623533
223645 0.05487074381721792 0.06785977778032275 0.0033546394161374457
223979 0.001919918504257737 0.01187744516112279 0.0011058821605480858
224033 0.06359007043001571 0.2104621152351565 0.007093030505974095
224124 0.06509840831118187 0.06627731035870461 0.001334124484371189
224129 0.032501660418726 0.0412825956934553 0.0035765447693062867
225982 0.0243213219067748 0.08585606841404839 0.007352930031211317
226024 0.1846786575886488 0.281649014467526 0.005770199819099625
226397 0.05144198228386073 0.05364047550467893 0.003938692366666172
228129 0.04578978110636375 0.0477320085726472 0.003084588503335912
228517 0.0298352703076871 0.03297679812230244 0.0024424688491789495
229649 0.01990230999982037 0.03337879384584029 0.003841107970221898
232301 0.02040877705808511 0.07147230569323006 0.005145696592364045
232489 0.03615388821965414 0.04269152728651868 0.0019146769713748889
233231 0.07931034180096031 0.1858041311998259 0.0038486856105254667
234429 0.006196402403220847 0.01190606190147321 0.0017500064683724614
234538 0.03937866732224343 0.04890597782724078 0.005088984524265126
235064 0.0842481031170545 0.2339199106281239 0.005946882211087239
237278 0.009163841522930629 0.05423361430382668 0.005796707543175297


==> img/DensityCurve/172800/mean_above.txt <==
9117 0.0002443102443438866 0.005413105490884292 0.0015946857153224423
112876 0.001041136108215256 0.00932927679653456 0.0011068286145153392
141216 0.002180292807140365 0.0260598598159461 0.0024509779875412888
158405 0.002251316184792417 0.03258817377641884 0.005390833863084677


==> img/DensityCurve/172800/resume.txt <==
mean_sup: 4
max_sup: 299


==> img/DensityCurve/63072000/max_under.txt <==
53 1 0.6493281297754236 0.1343074751536215
206 0.2855157690245279 0.2756161111977484 0.03646844101638889
314 0.3801984802483775 0.3703829489447421 0.10650546536349632
2545 0.6643608728450847 0.6072549917965966 0.09546453100827698
2671 0.499546940371527 0.4242783972975104 0.09252345501459233
4072 0.496442387205103 0.4709425222954906 0.12824625628807984
4997 0.6660447653431128 0.5553541963538648 0.11080608177677868
5224 0.4272438599693535 0.4167373234316405 0.08792993867958747
6359 0.5985815156240472 0.5261594875950881 0.16752671535029837
6942 0.9961697995956074 0.8728926768571379 0.2141272112867589
7333 0.6581761132140409 0.5750214981749948 0.13452023168003865
9007 0.6662375679888353 0.6343520056061107 0.13945879138019832
9588 0.4283799800501418 0.3727775154231777 0.0869564063675743
10330 1 0.7740541412977215 0.1372281056686461
10575 0.4278942050198254 0.418251330855192 0.13592774024227317
11223 0.3808236405439857 0.2966613344452441 0.0620021140187787
12079 0.8317305887780096 0.7400692563994856 0.183829124312462
12411 0.6613687838724581 0.6313895644398411 0.11465685267733476
12841 0.499420187485921 0.4671318576225236 0.09639375409893489
13991 0.3799907586529443 0.3686321475520156 0.0799071968401075
14712 0.4992261403301309 0.4956273370678578 0.06863423359551432
14894 0.332941728940468 0.2749819136784629 0.09478449165231165
15059 0.4999809123819099 0.4944260831164883 0.11938264882493158
15355 0.4999035816148097 0.3795303677299525 0.1020157118937839
15427 0.3997140529833117 0.3885644512428906 0.09900491377491587
15826 0.6972439149446356 0.6690286633481192 0.14510750139177891
15895 0.499019841354511 0.4089714482391775 0.08012946600463652
17245 0.3985431407700629 0.3866657749441082 0.07228388984581885
17890 0.4636665924683209 0.3857227334295475 0.11076514652200459
18557 0.6988561632658746 0.3989421715754675 0.08644911394696632
19352 0.4654813891515879 0.4460157625038866 0.10562848686393111
20656 0.5996021286099562 0.558501704197363 0.13081152207155475
21901 0.8296591388664005 0.6266173362897833 0.13037225445140024
22148 0.9817992851958324 0.8911442660249926 0.19332447343998152
22420 0.5968637588857637 0.3871557971661536 0.08097580951085426
24880 0.4952548084392791 0.472051641599703 0.07477769366341315
25613 0.2218637185691506 0.183561780398182 0.02282674267704573
26094 0.2117777942792002 0.1935646955314 0.0211401564002965
26834 0.6657661675007542 0.4779621831809465 0.04636082986630339
27520 0.999129031989411 0.7902668602085248 0.19463734814552602
28317 0.6652980361393269 0.5857834235151822 0.14591922789059486
28572 0.6641089916575182 0.6359675710159158 0.1484686074394623
29192 0.4992126500022884 0.3804202046693477 0.07560562304793302
29420 0.4275123558689014 0.4078924181609949 0.07561166811365279
30190 0.8315241772142752 0.6728071998338832 0.11843875426964565
31796 0.5311414430207539 0.4029587488747894 0.09904565914197505
32006 0.5999322623406467 0.4676767337737347 0.11615259940917114
32012 0.5968758111860638 0.5113786150874694 0.1502243388286926
33216 0.5996632044006594 0.4806362846852153 0.1351107780204047
33669 0.4995218176720262 0.402825763936709 0.10829634593508754
34489 0.332975504759928 0.25613096337171 0.036117529173926834
34506 0.4659051289507026 0.4393759422945999 0.12300596199243903
35174 0.4637837225235612 0.4582921030090596 0.10190468793446006
35202 0.3605816991053125 0.280349110460915 0.08421631077155542
35557 0.3951674428782925 0.3411663777615917 0.09052905937539213
36890 0.3326014367167709 0.3061104201889727 0.05855086443134945
37863 0.6666569421860519 0.6495245253168953 0.08488895937532191
39169 0.6489158702515983 0.4214478148962327 0.10403000438017386
39229 0.3467626408281937 0.3218678842736368 0.05999301607107054
39550 0.6660246804842619 0.6274663178374361 0.14573485978913064
41718 0.6631927333445688 0.5829587244109764 0.14703835855757635
42781 0.9974733707979211 0.711146519567009 0.11588843631186285
43352 0.3988839762253309 0.3755224654595416 0.053089849034494534
45935 0.6528938964098672 0.3753456053329273 0.10069997175426956
46939 0.6650830143852138 0.630958215648738 0.13079350925930294
47583 0.822030288802226 0.5771898541030746 0.1045733485036009
48258 0.4994306255758133 0.3490918686326363 0.08777033659096616
48289 1 0.7651241416423118 0.10617872019229613
48338 0.6663472708814805 0.535892028075503 0.10432598427163732
50703 0.4989528325555834 0.4687115037239688 0.11329765478036141
51804 0.332961100767916 0.3259312882935143 0.08418469114434295
51960 1 0.7224884314991976 0.11773436341331954
52216 0.4997216210574559 0.431788996796129 0.053266941582793687
53415 0.6659761646276784 0.4525559759816377 0.12685386754832917
53447 0.3990145751690406 0.3646342967796821 0.052711057661614845
53925 0.466513600392536 0.3427167825361627 0.04496959910688799
54543 0.7990437586558533 0.7584977382335818 0.207726190344961
57996 0.5977616743290335 0.4640590639734779 0.09582607339819209
58693 0.3569429498232962 0.3267842164993608 0.08555085586779096
59756 0.6639305398647561 0.6638233826523465 0.16409309788358073
62282 0.2853995180534332 0.2114092639102357 0.027322047345789042
62638 0.6663533683680242 0.6481736311471692 0.11380402434842823
64183 0.3328680825017835 0.2776379812653571 0.033416545470776875
64439 1 0.9650657483799377 0.17790243864239297
67524 0.6661289947168611 0.5430730075792403 0.0840470987930565
69273 0.3321438075318113 0.2334620909696594 0.033493596004435446
69362 0.499220687307283 0.4880699973675691 0.1032824913733846
69413 0.2431560128854897 0.2081856699726797 0.04184064990259702
70090 0.6986688651301319 0.5302059881241453 0.11719606301827268
70373 0.4997272440596181 0.4982245556238254 0.10134931774438283
71137 0.8332785754043606 0.5678739767034764 0.11883967981258768
71150 0.7800057909801704 0.5611301604363753 0.14284008933075426
71187 0.5987037154986999 0.5534255572761175 0.11262665460455563
71335 0.9983389290427273 0.5830877690963089 0.08636193939201396
73189 0.5611790761560024 0.5122619707766775 0.1424564435070724
76217 0.4755896777576582 0.2114585928438763 0.029253138526554628
76958 0.5989651421309801 0.5379287102166224 0.09048422403446676
77701 0.6873153869831833 0.5626422748058069 0.10860575536244996
78323 0.3230746022154963 0.3068002092138355 0.035088667203733284
79261 0.497851530722494 0.4686948145264008 0.10640896773635673
81588 0.6637935648061906 0.6118498536267778 0.14888988146765875
84530 0.331938974114516 0.2645644031410995 0.028548153694078884
85990 0.3328070694451356 0.3232151004176661 0.042590064313561604
89210 0.699329833256752 0.628427756854025 0.1571225165238458
89560 0.3780227765940496 0.325903939971369 0.06908062345200609
89670 0.4995457200318971 0.4806171852077074 0.17155027957229188
89828 0.4978305514447555 0.4941266191728802 0.12054947816124574
90235 0.6658446916058772 0.6293339854074009 0.1449767291454001
90256 0.5977308135461378 0.4585208822179218 0.07062230361510764
90649 0.3981839516558529 0.3363031811713128 0.08663146850894823
91133 0.4989557555024735 0.3542904401423118 0.05631671670760089
91364 0.599849914449794 0.4466243489161027 0.09193126193160023
94052 0.4974012812796882 0.3934433189347872 0.10980412946676955
94065 0.6661627315587019 0.6381830828630897 0.1338007620149344
94092 0.4874162684397686 0.3830926378827721 0.0541106229621221
94675 0.5991760841259705 0.5409731004211534 0.13062816756103676
94774 0.4986992922935341 0.4723462125418122 0.0829798113520538
94952 0.8308551151626081 0.5926093344193721 0.09930379584990416
95825 1 0.6481777778701717 0.12447823892851163
97077 0.4994651112540638 0.3983995110863467 0.07014765409495086
98322 0.3996614351967068 0.3722242404296172 0.055570845374012336
98676 0.6658993805647077 0.5576742032475899 0.05992375224854269
99358 0.8316032851904124 0.7298051267143036 0.13581880245521671
99366 0.666509347916183 0.6283233232608044 0.11789677394907208
99373 0.6974867151928486 0.655651450550283 0.12559995575836663
100212 0.4997989606229345 0.4837437790743444 0.12108035319800783
100451 0.9953815082521258 0.6467301662137034 0.1366961773359719
100639 0.4996345185966395 0.4740432362801652 0.09253168853167018
101773 0.598740927129023 0.5429169147321428 0.12626263826260045
101913 0.5988090380201202 0.5366982518258299 0.16160225508512824
102332 0.5990501390516686 0.5589506329025565 0.12861078106612664
102602 1 0.9345442926885932 0.19445690607104033
103100 0.4660546698808908 0.3901256203804961 0.10357983393843748
103681 0.4996472881978372 0.4868947589684852 0.1298670758913837
104311 0.665912637055664 0.6568523961502482 0.16039532869003648
105200 0.6661415526926035 0.3660855864066524 0.0514445937737344
105424 0.3211085312723884 0.2827161102242191 0.035913620855862596
106338 0.9990013796708788 0.4728720073845986 0.1166335856246488
106707 0.3331250351013115 0.3329169136914282 0.08022354474906354
107306 0.6651901225349415 0.5830877690963089 0.07460556276592221
109327 0.1805182545193829 0.1330431561134541 0.017352962783219603
110364 0.2496465290793565 0.1829502247361075 0.028528339768256583
112290 0.4645085728612839 0.3853388295980783 0.0872389747536306
114459 0.2851430705077352 0.2689854848969352 0.04162497459920272
114895 0.6647679138553948 0.6356473654904907 0.12773996244577718
115802 0.999838883216394 0.6205490074652003 0.145053835552952
116385 0.5999423561790154 0.54909311313264 0.10223130444503747
119142 0.4216405496420663 0.2655161208043272 0.03591049340005699
120080 0.6653711152760503 0.4805753488683519 0.10401915795271266
120138 0.8326710666933706 0.6878301260707411 0.12212563636722713
120879 0.6663562504606872 0.6448723401529844 0.15423500664766032
121162 0.4646033836240745 0.3317640307960129 0.0463203801735807
122439 0.2995045770529607 0.2775368228048479 0.04185502522316004
122541 0.6661262054484962 0.4483893550724621 0.11189820205652005
125109 0.9964005119826459 0.7169592949313669 0.14778930086944175
125340 0.5987741941851954 0.543180565609785 0.15058893583538435
126156 0.599831319746889 0.5590977653769011 0.08637386307417032
126765 0.5994442328728711 0.5927842189871902 0.14252833717201108
126875 0.6662318629046253 0.4121596191014093 0.10875771837795094
126884 0.3995350195068451 0.3775751610336095 0.06852179459492523
127459 0.5311742361417477 0.3271415451948214 0.034000089811949144
127578 0.9976435135403229 0.5846105123889676 0.1213184433389549
128074 0.3330760596506275 0.3156903930861334 0.08477188810214584
128080 0.3319944959790707 0.2680368157110545 0.03590989000607612
128869 1 0.6650096223253218 0.11443565850589013
129312 0.2829659493355579 0.2411332338960497 0.02937599379647087
129878 0.2496420282728926 0.2330407372386152 0.029391690247795477
129898 1 0.6028193140006028 0.09200167720237427
130925 0.4275537263852973 0.4118589312726794 0.08950961107074112
134180 0.997485461278764 0.8558232952434852 0.15140165682719972
134371 0.4831402747878893 0.4367566302995774 0.11113145088369777
135440 0.3323137478050464 0.3305328654064606 0.04217187680078708
136057 0.4967057715141597 0.4691827968187577 0.08849960557944209
136124 0.6951440293206546 0.3458154040303948 0.07481010686701382
136542 0.4650419211974999 0.3484280438152694 0.08786384039507025
136667 0.5982193158529272 0.4626625980840923 0.09868187256612783
141323 0.4249544668730967 0.3697242812675195 0.1223029254937983
141619 0.3316001712804783 0.2827161102242191 0.03620273877332432
141930 0.1987146591002007 0.159138480581982 0.019354796730341083
143172 0.4984653953105997 0.361654580963029 0.09829312006302979
143237 0.4644695263440262 0.4523485737553334 0.1014600386375863
144391 0.5061444119419553 0.3425718637936338 0.08877131004469911
145414 0.526873597560855 0.431356167440408 0.13048787049431007
148923 0.3986086742387318 0.3607780365029211 0.05835734813974491
150987 0.6647415861363464 0.5537636661616671 0.09866092925105659
151377 0.6655176075581392 0.6348809533483768 0.12018581521467611
153454 0.4991505483716229 0.4121758264093957 0.07267634206583165
155013 0.8326179889319591 0.7233722307253846 0.1913399071878047
155762 0.5998994100645037 0.3236278650567623 0.033921676487023135
156315 0.5312705320798892 0.4606908189208997 0.1400595379192569
156650 0.999046535348065 0.6074654072731605 0.06815241812473906
156676 0.3991265471582421 0.3788663903169282 0.10842995403290359
156985 0.46653707759867 0.4362731457574266 0.07992761149128394
157206 0.9987726833448137 0.8517140047459315 0.1607137078347179
158195 0.4646675296027717 0.4512392633808713 0.0773478818957055
158657 0.4759767915601479 0.4291364051897063 0.07152255711899974
158693 0.6991213002495975 0.5021079853804961 0.12808844454289675
159123 0.5967940753628182 0.5923610623636233 0.13878839125814743
159278 0.9994270975629279 0.732645688485211 0.16444132644434148
159741 1 0.7556108966672094 0.16638747529088468
160202 0.3991973944358733 0.3771124885689151 0.07091653444520726
160457 0.3204230129935575 0.2592273399184839 0.028643389500493846
160861 0.5986129325312111 0.5528566418252066 0.1281651062869607
161431 0.9994553653984079 0.5851172748751138 0.1606621123860844
163504 0.4223670879016613 0.2792256912023525 0.05301690125455169
164623 0.6657129961544892 0.607357990028557 0.1453221126786961
165272 0.6992613659329946 0.6049938515378726 0.09406606465218104
166071 0.3971906818951064 0.3370366044771206 0.05223593970472762
167020 0.5992990108170183 0.5871810530885296 0.18636603148302802
167054 0.6606358744955036 0.4227419714712282 0.11222548514451094
167402 0.9964351997010002 0.7028414999047446 0.15290643894310166
168439 0.8068829830980072 0.7787628621991552 0.17650177165085762
168953 0.9984008172483269 0.7409841167845421 0.17043867538390498
169242 0.6663139148352009 0.5819542146495594 0.10274340839869385
169605 0.4998617037297881 0.3395690039911614 0.061811464354380403
169664 0.5970305895906701 0.5424396718768179 0.11909101702542131
170377 0.665493395544768 0.5893186918286153 0.14946725471318179
170707 1 0.7311267733706548 0.16238886465730873
170805 0.5316918294468914 0.5052786886199891 0.09574723517990616
174222 0.8310690125752363 0.6354574728531399 0.1087253610422052
174443 0.5984991442531698 0.5818827751177316 0.1585645633771466
175363 0.4094159938806852 0.4050254063713387 0.11914426704920164
175941 0.497335636877739 0.4074634156229187 0.09468722538816783
176730 0.3996035056530626 0.3454148646906695 0.06807644828514929
177071 0.6664004278326876 0.6539824190433186 0.1554087988255477
177714 0.6568183396526445 0.4398307956284306 0.10714239394736794
179568 0.5986722325422652 0.591733405333352 0.12495207590034466
179569 0.4984986360078314 0.3541953000530335 0.07709492179909333
180771 0.6967330582814503 0.2486222494441702 0.03390847342996883
181590 0.5245705044489685 0.2997084660322298 0.07749523896511394
183349 0.9953761547729885 0.5730673988562947 0.12752603036881438
185203 0.4962762176567729 0.4811448471092225 0.108017815250498
185209 0.8302857565972562 0.4160474262198196 0.12550640770538915
185499 0.498321533569826 0.4547576556391497 0.12675121432979491
185539 0.4273511068454666 0.2506775252188354 0.038034958695853965
186730 0.9947173274726104 0.5307085287374028 0.10694602586971638
186898 0.6626181310491929 0.4783333523484739 0.10592755613605646
186914 0.3810559713104765 0.3800512930495829 0.0918256252891824
186941 0.6662139605043262 0.5749891940655256 0.11684658115298227
187139 0.6652157582930558 0.5347144199309244 0.11446472242769938
187964 0.4997950794669214 0.4301292571650356 0.07081310959604224
190840 0.3329082470038491 0.2985593598071672 0.07091859636855588
191036 0.999123356391535 0.6650109164963615 0.12564106365719485
191281 0.5956407095544896 0.5666799210595626 0.1332704756366887
192681 0.2535012329995912 0.2481725780237921 0.07818615342184336
192816 0.597921720665038 0.5011602059906368 0.11187620435266091
193061 0.6645733918797347 0.632398174379396 0.0971479404346912
194101 0.4989826587566153 0.4652354296895823 0.09251059518591723
194469 0.4949884758966722 0.45495351309238 0.11349082259659192
195711 0.9986489489923112 0.552842765728793 0.0965516145835713
195788 0.8270346694086885 0.6411476475654678 0.13859317247141986
197068 0.6662448319600613 0.5785983292678786 0.11616633615242923
197293 0.5978612446182695 0.518303041765352 0.09755335358032685
197993 0.9963287908967755 0.5450930845432931 0.1333644878580742
198742 0.3808428229202561 0.35929688859665 0.0463280656304183
199374 0.9956867321463469 0.781808301775214 0.2003627694201249
199709 0.6664405088080272 0.5723049535630723 0.0613666852621055
200308 0.8272236345834612 0.5728470885424087 0.10981100746297577
201961 0.4992445713705355 0.3644943158817218 0.05511898462119054
203628 0.6997438690658411 0.5708518442461 0.1062224997510178
203958 0.5990201593121184 0.5108854456495759 0.09379008276648784
205230 0.398172118947998 0.3458910566181282 0.06192499355499701
205860 0.5995846765022214 0.4817620274117537 0.12295898999231257
205928 1 0.923972253626875 0.14922995688058172
206087 0.6630145609570579 0.5131859152598267 0.10764415624960047
206810 0.4992162942621881 0.4518829316963552 0.0767770337434369
207038 0.3997505215741228 0.3944551771516496 0.10759978205136653
207172 0.4275644205549786 0.3444211364118292 0.054242448435091385
207343 1 0.8723810338771852 0.1454828278353441
207432 0.3332692988903393 0.2782294268178958 0.06758670269894304
207576 0.4652208080763411 0.3940223646365167 0.08743100512218249
207927 0.6645657861648525 0.5120030539582562 0.11821021659687747
207961 0.6602410418414866 0.6182944613236891 0.14529765966146213
208855 0.5985963625383613 0.2702397292909969 0.037941571649446885
209597 0.3209932656039405 0.2769905647123817 0.03970199716709461
209950 0.2773453842224543 0.2716767238478764 0.07483275899033444
210717 0.2493448102126972 0.2203583491592633 0.026669675417288412
210982 0.5994103003115223 0.5032322086912826 0.11813265262690512
211239 1 0.7517576497852996 0.1529352312758824
211421 0.66489179386813 0.5576662546114312 0.11495721427804279
212199 0.5213774515557506 0.4611318955045134 0.11345087029913743
212602 0.24860850276239 0.1871291463017812 0.023652692846276267
213374 0.2493146403461828 0.2222914021663746 0.02837953306749405
213401 0.2591551914395117 0.2014457805212244 0.02441838523379198
213420 0.3998847652167761 0.394877273072431 0.08826977205018054
213796 0.2331516727724519 0.2033261158062445 0.030537295730083912
214274 0.6993758596281008 0.6159142281854031 0.16383147383770774
214868 0.9995116050121455 0.7064799031784158 0.17791777374710177
214957 0.3993152629457287 0.3815238945648913 0.08684120495276453
215883 0.2763232318182839 0.2413939516820529 0.033710790479062724
216288 0.6661784318079358 0.5843167963385215 0.12350018916158803
216596 0.5327303313167729 0.353946591788151 0.09745753358895806
217821 0.7937005640136734 0.7388856701799277 0.1677696503392902
218099 0.3202348274038441 0.3112542707305427 0.04809526992158374
219637 0.3991224037371324 0.2770996172933513 0.03684055755556723
221523 0.6662854159502116 0.5028446180317785 0.11075370477147975
222037 0.8233582870370755 0.6649549251641219 0.13393923498407614
222650 0.9979774602161738 0.6560988269713678 0.14637705545380403
222659 0.8267373613396073 0.5457082228042199 0.13602179616504775
223124 0.9981400742096515 0.7244582904480046 0.1521245642627585
223950 0.4649722621568003 0.4607084106828853 0.09433128669548888
224980 0.5971307873119566 0.5157720861573797 0.11857669134025285
225517 0.5992474235809146 0.5663655234650602 0.13923342092715424
225673 0.8303667404039308 0.410490345261387 0.05703040569234274
225760 0.5965245935565175 0.5485778232174193 0.11314985642786984
228969 0.3046123238461247 0.2129047272443914 0.0278390543478748
229395 0.4661891798118803 0.3981144392397621 0.07862156070367399
229853 0.6996990223288517 0.5431583993726974 0.10841754788188361
231654 0.6998293023162487 0.5056084537071753 0.0799802741225627
231959 0.6662948895974194 0.5302528495600688 0.07592636361468766
232501 0.5987361111084745 0.5212196845270197 0.12950527763135217
233019 0.4992046082170202 0.4068350595167822 0.04921657419875003
233920 0.5955264293549466 0.5121619806350637 0.10986836165163776
234429 0.4700621190996949 0.4579698527697721 0.10887488536253488
235045 0.5968601124105977 0.5795701977257468 0.10882950087887719
235216 0.6652179267899986 0.5563998621554488 0.12488619911178023
236633 0.6660072124784491 0.4118994595530268 0.0496556210398002
236806 0.3973221324001704 0.375721371944958 0.09444095077469028
237149 0.4652594413688092 0.3915359093467516 0.08337212012822041
237400 0.4646465583152743 0.3229249559051285 0.08231530456318815


==> img/DensityCurve/63072000/mean_above.txt <==
3435 0.1663631484155837 0.6053947963075608 0.17211124975641642
3982 0.1157251309065535 0.5341490868111546 0.16897006175661705
4048 0.1195905599996563 0.3197050648291 0.12547707761257118
8448 0.1647963171334668 0.5637020817361083 0.21117320567810932
9117 0.04693409948783036 0.2170962639649776 0.09688693386204172
11230 0.1558322835623036 0.5081998987828464 0.16407066524814998
12925 0.08295889845104153 0.3579576489207538 0.11874018184364579
13277 0.1123703537993041 0.366365025293124 0.16361675772991455
13597 0.1813528298776357 0.5296855777728318 0.18845735272831862
19719 0.1522087933308303 0.5854160767922499 0.15706259811705225
23896 0.1811321531556848 0.6486508603539399 0.196897217831153
25759 0.2216874727364386 0.8113702301421583 0.22529206828252477
26220 0.1702983364110562 0.5732551320624774 0.1851714522292368
26452 0.1205150225026762 0.4040508974652017 0.13202967401653323
27548 0.1090932246342934 0.3882470629518368 0.14220920790393352
31844 0.1394758597210132 0.4781371853257641 0.14445719797279244
33456 0.165904549831758 0.656800694153402 0.1857642231159975
34551 0.1462110985901847 0.4357541262163022 0.1491983610792708
38141 0.1309064474751106 0.4302882015076851 0.1790736457959596
40567 0.1032235486743964 0.657825355303427 0.2586961322959556
40892 0.1639273563455422 0.545699864277069 0.18927315234653885
43090 0.1316989480113197 0.4890002283405902 0.17195664103513614
43143 0.09825868893975099 0.3820354153730319 0.11882568803697216
43150 0.1246854284218328 0.4914938975752726 0.13229450700509307
43157 0.1160619895965234 0.4741778912695155 0.2024892443075269
44193 0.1488738148564894 0.576550902006497 0.16976829281324798
44325 0.1577540857080181 0.5819860154921062 0.18591536703136927
46789 0.1626196134505288 0.4926587264490077 0.17962980343076687
48984 0.1400734349601117 0.5947502319959908 0.1973650822017176
49034 0.1953450189900667 0.6795834384944899 0.21989694160348014
49203 0.2496313197621107 0.8567299936766318 0.29299981257835583
53658 0.1223782699912355 0.4400014147440931 0.16857453213200935
54101 0.1430020767681947 0.5345980305381436 0.1870542080860681
55696 0.2475976686569973 0.9644571457418679 0.3000630246605457
56349 0.1792229027424085 0.6619179271269097 0.1999522705374797
58152 0.09896014232003697 0.4500261647109546 0.13284236927155535
60230 0.1016666270044998 0.3086929648627205 0.10282973310762426
63414 0.1922504759410739 0.7070221571112162 0.21030860112348576
68887 0.06363336613825524 0.2908570842852458 0.12592692244853698
68899 0.1315660682196621 0.5294001110443326 0.14754159419008128
70488 0.2632782108442551 0.8424384819468359 0.267901288274352
72784 0.1604248309392045 0.6151805925163732 0.20976592035396863
74113 0.1064971165649003 0.2889132836153493 0.12861797399087951
80982 0.223395220138369 0.8211157000429018 0.2762912540138588
81547 0.08851578045222247 0.3588740485918889 0.10732645099030526
84204 0.09877495338294926 0.3440049891264442 0.1161829988887762
84444 0.1754033015367311 0.5686411278299738 0.19204408094234943
87634 0.1747784494360244 0.6024860642797181 0.22645346627902954
87915 0.2102258601607276 0.8003114122006412 0.22943151872709044
89844 0.2079793883814249 0.7742861479823608 0.2594959240654451
90506 0.1458185909792443 0.441061052464723 0.16889714006262668
92065 0.1195816258814543 0.3568537135693342 0.13878238559352843
92304 0.09946988887876316 0.3649050109253215 0.12321622087434779
93315 0.0802733331353779 0.268788471717949 0.1076472434608178
93518 0.1607395435807887 0.4767738456477069 0.16295062121776657
94560 0.1378169279984071 0.4750882280393299 0.1858444899731001
97129 0.1155120767249178 0.5392602457990395 0.16603893532902467
97994 0.2517741898545741 0.8278937626563005 0.2740858725032738
98456 0.1100322117814244 0.3398823625759006 0.1342412011057704
100222 0.132059845365824 0.4224914935651469 0.13764441619451387
100623 0.247640674345848 0.796087421525765 0.24785478827207652
101598 0.1221217141506853 0.3136432964311159 0.12630733934020785
102043 0.1643875479771012 0.5150360438472233 0.19008597760819906
102258 0.1089702371472845 0.407402200522777 0.1415134240743211
103245 0.2401454131107885 0.7963067983290589 0.26009037664963663
107341 0.1611425251304448 0.4841561261365004 0.16752680730105618
108356 0.1824095631430778 0.5702485180888145 0.2232253746813989
109844 0.1588759656617735 0.6326375925069176 0.24032189402170448
111311 0.1316467967182853 0.5147970008174167 0.19472325977323857
111709 0.1037255016509525 0.4344160180514181 0.10595551236672973
112825 0.2334957665626023 0.7079267342474397 0.23803764260210608
121809 0.1897393860456427 0.5132527530095559 0.19802372603240082
122028 0.2478964261598912 0.7177817969248727 0.24890395053349088
122363 0.2221084088465058 0.7576333089630019 0.22911523216171584
122666 0.1535798870276507 0.5563005734870705 0.18688882522461447
122806 0.1745494554304872 0.6815188899412727 0.24044959453787382
123953 0.2159829280525031 0.7524834368458129 0.2502240812436198
124138 0.1612779232926486 0.4707876276436708 0.16190144651152055
124430 0.1710075436250958 0.5439808279907573 0.20747669676870026
124686 0.1762110259922938 0.5368578655234835 0.20883900564108923
124846 0.1161388869502661 0.4056466243394357 0.1325794454828615
124908 0.1986953182479792 0.7321696680106771 0.265360946807464
124926 0.1643687546362843 0.5323482875952946 0.17520504064359216
125809 0.1214972582538806 0.3867396276126338 0.15673905602035546
126094 0.17471720987675 0.5395095223545088 0.20504708368422142
128828 0.1515483974072796 0.5379167943615406 0.15411383737710185
128968 0.1998561555481007 0.6539790061546426 0.20032620573290086
129780 0.1307830500182618 0.4415013553674907 0.15288691328018844
131024 0.1985526394299713 0.7005304138646701 0.21873990619706238
131194 0.170901109397805 0.5853450936276856 0.20060625698234638
131648 0.1513061738601039 0.6640084351549886 0.24430560166022922
132046 0.1329757437762068 0.4819416320449265 0.14930731384669307
133184 0.08345402338725954 0.3285947929555434 0.11454275565547137
133533 0.09090914161385237 0.3081704650947211 0.12231733162152092
135351 0.1283896035611021 0.3691704326056481 0.14505506426203632
137341 0.09083128924246054 0.324143855968576 0.10356711755978579
140370 0.1960786021252624 0.675648580825591 0.2333490359704195
140474 0.2485559815313645 0.9948187978121028 0.29271118974755683
140569 0.1664232054644735 0.5484587568689926 0.2077884090315998
140995 0.1803000876647204 0.6463310948205073 0.19928292258294525
141577 0.07269854063399172 0.2221770195093894 0.09873048834050709
141759 0.2086161480581009 0.7328155885484074 0.2132774269342201
141768 0.1115793240965855 0.3167405259184064 0.12856259017747132
142466 0.1814334471999594 0.6146686413414654 0.18620594437422927
143590 0.1179571045556332 0.4740685379958936 0.17326464631326824
144981 0.1792094133284483 0.5461779067913605 0.19190907430508727
145600 0.1263647206739329 0.4914959775649414 0.13258462301030752
147284 0.1979506230335013 0.6766375096437347 0.21053818621339146
147396 0.09808773165127739 0.4026452890385496 0.1415854211347987
147591 0.1106539111461048 0.3123608212387023 0.13469636016504208
150715 0.1237726986127707 0.576538029170617 0.20773495124515898
151253 0.1172037059952071 0.4436384153992912 0.17455026632427048
152209 0.1095834535671249 0.3943077643138401 0.15754482418041468
152842 0.1695977161297563 0.5036469884500044 0.17716914766479247
153030 0.1049932381385873 0.3929154684351586 0.14580575290528083
153197 0.1183365069448942 0.4619439921475528 0.15297956379985214
154215 0.1086164064528533 0.3607065066687595 0.13180517091372465
155597 0.2163753305043095 0.7464862196634281 0.22569101740275105
156302 0.151566867877097 0.5294980332566787 0.1641551959163612
158405 0.1895834282023687 0.6070310485623746 0.19262084490182962
158977 0.09850479432461073 0.3229814729002354 0.11106356293130804
159803 0.1520479962024507 0.6121742220235278 0.1623872666444278
162904 0.1009747902502055 0.3636067911467066 0.14378728046692835
163707 0.2668391898459305 0.8335075236806659 0.28617466157615024
164522 0.09912093422209125 0.3181819066978786 0.11554653159030896
164996 0.1645301191539974 0.4894306240641384 0.17508078965294716
165108 0.199649082846988 0.7063438371336309 0.2471164857941903
169366 0.106313335848197 0.3416690819692976 0.1137572698796331
169384 0.1356706202593188 0.4392110597269442 0.15246943725065826
170761 0.153683854027707 0.4890304370656512 0.1596241545313462
171343 0.1657827329501718 0.6741783083779777 0.20969877516445876
172026 0.1971366681905821 0.6010103762582095 0.21206822500214206
172290 0.1101037476487702 0.4558744735452882 0.1538323621122389
173355 0.1013135562060404 0.3092559569305014 0.10376404963683453
174493 0.1663506540851809 0.5694801398263314 0.1915695243404715
175808 0.1296031771061263 0.4427222740589973 0.16664711641536822
177486 0.1744632167510438 0.6908236919082335 0.237671353764764
177891 0.110900078412867 0.4173240085019247 0.1329198679125387
178476 0.09777303085753048 0.3759350428928271 0.14168308369526025
179140 0.09583076618600527 0.2548554965199912 0.10903635097875328
179522 0.1917159496398722 0.6352851533408411 0.22458023145732023
179791 0.1164026815857976 0.3589682929545733 0.1288393031389484
180042 0.0974555090403465 0.4510247775675811 0.17020108695103864
180865 0.1661174578770525 0.6950927342424036 0.19802549304110792
181158 0.1958556138527253 0.726285102313938 0.23760540066649816
181912 0.1574779649438633 0.748271543114911 0.25593642945016626
181916 0.1619100523009851 0.6042849875322416 0.22900019813688768
182867 0.2477624364400612 0.8733676565525391 0.27795911406702256
184046 0.1412240852463744 0.4943894697784998 0.18798764384098568
184141 0.2045564774663352 0.6665963480941689 0.2134581787921768
184978 0.1882629882390161 0.6081508410781717 0.2143870875351272
186508 0.1786450761276254 0.6429905801007628 0.19219380255665997
187493 0.1312385988063347 0.4480878942706172 0.13509009696393987
189777 0.1356392713467489 0.4490893971612048 0.16810426546065607
190744 0.1173019704361058 0.5528080473777767 0.17455720575906472
190800 0.1534381314230602 0.5877819649211069 0.1905042851018762
191018 0.1810770638939027 0.5703901233731852 0.18147852240950918
193245 0.2164395142254454 0.6238690946896074 0.21771724701503828
195462 0.1966507997955352 0.6554859877538158 0.22689285757393304
195866 0.221624752610683 0.7396839605943851 0.2666313644632971
201760 0.1422080537657363 0.3605126807441772 0.1483121080676317
204410 0.1282516847071545 0.3892877044154877 0.14020086414994637
205853 0.1524866054589451 0.5031975698272337 0.18394745677047622
206670 0.1345249672148165 0.4277955353965942 0.13630677789625226
207120 0.2217290749498569 0.7877912568696633 0.2501056374124629
207805 0.1984670674224444 0.665221886028461 0.22012630025876723
209557 0.19450550561301 0.635168957168336 0.20701127049014661
210664 0.1320057435625119 0.5578032455309297 0.19621778391859204
212289 0.09679537574570346 0.3250297942475105 0.11452457936346991
213320 0.146764917992317 0.4880921097499336 0.17072435392999344
214073 0.2389816209341897 0.7456343753954197 0.2701344995329677
217314 0.1202716096248148 0.3559634399901303 0.12125086564807862
217891 0.1654749422544748 0.4935437223998704 0.17206094220101487
220059 0.1075513233997957 0.3381579488945168 0.13766261921407594
220566 0.1119561889263692 0.4090612928806048 0.14239368135072103
221048 0.1525436214810455 0.5565801576719158 0.15469746690150382
224412 0.04815792772264426 0.2124802028132586 0.07787624995601196
225982 0.1638591230047044 0.7070933657223681 0.23756998746951136
229399 0.2036832996733323 0.5446501671051512 0.20821776381492843
229649 0.1775889180473209 0.5832380183461303 0.1834709470258015
229679 0.1571896349392688 0.7113778053570013 0.1864005522355019
230321 0.1105322839995696 0.4769904330758861 0.1748140616796177
232301 0.1771196841945842 0.5862341878167237 0.17793757576036187
234815 0.1104407974694861 0.4205113892384142 0.12082523280958213
236106 0.1317985712355323 0.4001520686983036 0.13820634626328315
236243 0.1814434840416613 0.6109739236474206 0.18493915624077154
237278 0.1718429788822609 0.6708899147780685 0.20732574654790614


==> img/DensityCurve/63072000/resume.txt <==
mean_sup: 187
max_sup: 3779

